Conservation, convergence, and computation for evolving heterogeneous elastic wires

The elastic energy of a bending-resistant interface depends both on its geometry and its material composition. We consider such a heterogeneous interface in the plane, modeled by a curve equipped with an additional density function. The resulting energy captures the complex interplay between curvature and density effects, resembling the Canham-Helfrich functional. We describe the curve by its inclination angle, so that the equilibrium equations reduce to an elliptic system of second order. After a brief variational discussion, we investigate the associated nonlocal $L^2$-gradient flow evolution, a coupled quasilinear parabolic problem. We analyze the (non)preservation of quantities such as convexity, positivity, and symmetry, as well as the asymptotic behavior of the system. The results are illustrated by numerical experiments.

==> imgs/symmetry/symmetry_picture2.csv <==
-0.8311953847310617	-0.477627205802543	0.0	-0.5235987755982989	0.0	0.9687663360949057
-0.8290137231660688	-0.481405954478031	0.000318978380988801	-0.5195080176046156	0.004363323129985824	0.9375339004266442
-0.8268166219521036	-0.485175746911609	0.0012757252720690263	-0.5154172488925441	0.008726646259971648	0.9375526297279326
-0.8246041178157585	-0.48893651999480936	0.002869676020880168	-0.5113263274548738	0.01308996938995747	0.9375714230068223
-0.8223762472089065	-0.4926882104532287	0.0050998898844294566	-0.5072353947405055	0.017453292519943295	0.9375624764370902
-0.8201330473741288	-0.49643075547472443	0.007965050545322008	-0.5031445513763844	0.02181661564992912	0.9375576708304618
-0.8178745561865354	-0.5001640926269559	0.011463466834119149	-0.49905366059884493	0.02617993877991494	0.9375956421883559
-0.8156008112653514	-0.5038881593248092	0.015593073657461324	-0.49496248587211555	0.030543261909900768	0.9376060888618953
-0.8133118496077305	-0.5076028925947238	0.020351433131488253	-0.49087150393015166	0.03490658503988659	0.9375909615929411
-0.8110077102399296	-0.5113082307048589	0.025735735919985812	-0.4867804612137474	0.039269908169872414	0.9376198826717325
-0.8086884314996632	-0.5150041115013156	0.0317428027765859	-0.4826892268877594	0.04363323129985824	0.9376506212291263
-0.8063540514974467	-0.5186904726802997	0.03836908629024273	-0.4785979159268381	0.04799655442984406	0.9376543234554144
-0.8040046090247707	-0.5223672523588031	0.045610672833106936	-0.47450664929283093	0.05235987755982988	0.9376594865982113
-0.8016401435710411	-0.5260343890967484	0.05346328470981623	-0.470415293274989	0.056723200689815706	0.9377056873278172
-0.7992606943868036	-0.5296918212993054	0.06192228250712094	-0.4663236234635575	0.061086523819801536	0.9377314811929962
-0.7968663001574503	-0.5333394869927467	0.07098266764266041	-0.4622320423517783	0.06544984694978735	0.9377309571112765
-0.7944570012919782	-0.5369773253225113	0.08063908511160732	-0.4581403771138228	0.06981317007977318	0.9377592948533184
-0.7920328378192844	-0.5406052751835659	0.09088582642979616	-0.454048548708593	0.074176493209759	0.9378089773522986
-0.7895938497336499	-0.5442232754398957	0.10171683277185316	-0.4499564499090434	0.07853981633974483	0.9378330303851166
-0.7871400768955609	-0.5478312648517047	0.11312569830274764	-0.4458644116015049	0.08290313946973066	0.9378420703032412
-0.7846715606117004	-0.5514291831516366	0.12510567370108497	-0.4417722339137877	0.08726646259971647	0.9378841247840427
-0.7821883417167004	-0.5550169697473226	0.13764966987236762	-0.43767982861167143	0.0916297857297023	0.9379350654339157
-0.7796904609799711	-0.558594563989512	0.15075026185035154	-0.4335872063829225	0.09599310885968812	0.9379614969476183
-0.7771779594615631	-0.5621619054164946	0.1643996928845327	-0.4294945704223361	0.10035643198967395	0.9379823146893422
-0.7746508791958593	-0.5657189342422648	0.1785898787117034	-0.4254017665245191	0.10471975511965977	0.9380299837335798
-0.7721092619149437	-0.5692655904610179	0.19331241200942448	-0.4213087145730461	0.1090830782496456	0.9380869871424263
-0.7695531493163252	-0.5728018140285902	0.20855856702916933	-0.41721541322664457	0.11344640137963141	0.9381208314230393
-0.7669825833433895	-0.5763275450613625	0.2243193044068025	-0.41312206592810674	0.11780972450961724	0.9381486105058278
-0.7643976069046767	-0.5798427243665999	0.2405852761479671	-0.4090285221634764	0.12217304763960307	0.9381959316686387
-0.7617982626241502	-0.5833472925351427	0.25734683078586723	-0.40493476190989	0.1265363707695889	0.9382647171255291
-0.7591845933028321	-0.586841190274841	0.2745940187088421	-0.40084061787890946	0.1308996938995747	0.9383119230116259
-0.756556641406052	-0.59032435802344	0.2923165976550453	-0.39674644567625394	0.13526301702956053	0.9383409301065149
-0.7539144508856961	-0.5937967373216749	0.3105040383714559	-0.3926520485106173	0.13962634015954636	0.9383933071207223
-0.7512580652520333	-0.5972582693671626	0.32914553043436373	-0.38855741923228626	0.1439896632895322	0.9384559434184083
-0.74858752823595	-0.6007088955106905	0.3482299882283934	-0.3844624754618369	0.148352986419518	0.9385233737567418
-0.745902883529831	-0.6041485570548802	0.36774605708104474	-0.3803672577427961	0.15271630954950383	0.9385715236936735
-0.7432041752119809	-0.6075771955823187	0.38768211954965365	-0.37627189378487946	0.15707963267948966	0.9386181396682324
-0.7404914480420758	-0.6109947531953412	0.40802630185759825	-0.3721762692647188	0.16144295580947549	0.938678673983123
-0.7377647466303441	-0.6144011718642559	0.42876648047649496	-0.36808037704524943	0.16580627893946132	0.938744066763544
-0.7350241158058952	-0.6177963937157334	0.4498902888510621	-0.36398418186542614	0.17016960206944712	0.938822312992603
-0.7322696005211925	-0.6211803609559718	0.47138512426324936	-0.3598876068187946	0.17453292519943295	0.9388839367725124
-0.7295012457125132	-0.6245530157544847	0.49323815483216243	-0.3557908738700428	0.17889624832941878	0.9389359608558462
-0.7267190973073675	-0.6279143010723973	0.5154363266462441	-0.3516938448276392	0.1832595714594046	0.9390046366629214
-0.7239232010072287	-0.6312641596687473	0.5379663710241025	-0.34759651256941226	0.1876228945893904	0.9390749444288691
-0.7211136027307117	-0.6346025344621552	0.5608148119003128	-0.34349886997600576	0.19198621771937624	0.9391468834845926
-0.7182903486132222	-0.6379293685314691	0.5839679733324541	-0.3394009099310875	0.19634954084936207	0.9392324274876344
-0.7154534850066085	-0.6412446051164113	0.6074119871255806	-0.3353025208254268	0.2007128639793479	0.9393088835436536
-0.7126030581336017	-0.6445481873203697	0.6311328005702642	-0.331203893575553	0.20507618710933373	0.9393730447678837
-0.7097391150882248	-0.6478400589718025	0.6551161842902926	-0.3271049445575849	0.20943951023931953	0.939449537352424
-0.7068617029256278	-0.6511201638456149	0.6793477401960389	-0.3230056497839846	0.21380283336930536	0.93952959211652
-0.7039708688602194	-0.6543884458320635	0.7038129095394778	-0.31890600215640874	0.2181661564992912	0.9396112733556237
-0.7010666603211015	-0.6576448489855418	0.7284969810667574	-0.3148059945795285	0.22252947962927702	0.9396945801879614
-0.6981491249517158	-0.6608893175252339	0.7533850992641968	-0.31070561996269586	0.22689280275926282	0.939779511720411
-0.6952183106094952	-0.6641217958357728	0.7784622726935188	-0.30660487121837554	0.23125612588924865	0.939866067089665
-0.6922742653655112	-0.667342228467896	0.8037133824120892	-0.3025037412634535	0.23561944901923448	0.9399573047571929
-0.6893170375041213	-0.670550560139106	0.8291231904738866	-0.2984021963202832	0.2399827721492203	0.9400505397237634
-0.6863466754372856	-0.6737467356550269	0.8546763485068831	-0.29430025273678884	0.24434609527920614	0.9401380797323798
-0.6833632278651002	-0.6769307000582026	0.8803574063624736	-0.29019794386292963	0.24870941840919195	0.9402268501253755
-0.680366743828217	-0.6801023986809243	0.9061508208325577	-0.28609522561161715	0.2530727415391778	0.9403214817634686
-0.6773572724608314	-0.6832617769149374	0.9320409644298406	-0.2819920909209275	0.2574360646691636	0.9404177314719284
-0.6743348631086519	-0.6864087803220735	0.9580121342268816	-0.27788853273245673	0.2617993877991494	0.9405155982314505
-0.6712995653285417	-0.6895433546349153	0.9840485607493873	-0.2737845439931761	0.26616271092913524	0.9406150809833015
-0.6682514288881657	-0.6926654457574678	1.010134416919228	-0.26968011765392097	0.27052603405912107	0.9407161786973601
-0.6651905037656299	-0.6957749997658264	1.0362538270426034	-0.2655752466706518	0.2748893571891069	0.9408188902787492
-0.6621168401491263	-0.6988719629088508	1.0623908758387939	-0.26146992400375924	0.2792526803190927	0.9409232146751406
-0.6590304884365723	-0.7019562816088369	1.088529617504867	-0.2573641426183866	0.28361600344907856	0.9410291507024872
-0.6559314992352516	-0.7050279024621922	1.1146540848117357	-0.2532578954852569	0.2879793265790644	0.9411366972576389
-0.6528199233614557	-0.7080867722401134	1.140748298226899	-0.24915117557914113	0.2923426497090502	0.9412458532360019
-0.6496958118401197	-0.7111328378892623	1.1667962750592245	-0.24504397588040128	0.296705972839036	0.9413566174114468
-0.6465592159044626	-0.7141660465324469	1.192782038621072	-0.24093628937450795	0.3010692959690218	0.9414689886125309
-0.6434101869956238	-0.7171863454693017	1.218689627403094	-0.23682810905204632	0.30543261909900765	0.9415829656501657
-0.6402487767622986	-0.7201936821769711	1.2445031042569938	-0.2327194279088638	0.3097959422289935	0.9417066190941292
-0.6370750370603737	-0.7231880043107928	1.27020656558155	-0.22861016850653804	0.3141592653589793	0.9418251605894181
-0.6338890197425626	-0.7261692594805623	1.29578415050719	-0.22450045289365894	0.31852258848896514	0.9419369413593411
-0.6306907772538235	-0.7291373958857655	1.3212200500744025	-0.2203902180200954	0.32288591161895097	0.9420570525689278
-0.6274803620772379	-0.7320923617283124	1.346498516401271	-0.21627945423917838	0.3272492347489368	0.9421790686006335
-0.624257826893672	-0.7350341053825673	1.371603871835429	-0.21216815457486815	0.33161255787892263	0.9423026828516904
-0.6210232245893504	-0.7379625754045323	1.3965205180857114	-0.20805631205610964	0.3359758810089084	0.9424278939962714
-0.6177766082554836	-0.7408777205325383	1.4212329453288213	-0.20394391971843273	0.34033920413889424	0.9425547005985344
-0.614518031187896	-0.7437794896879437	1.4457257412863047	-0.19983097060331279	0.34470252726888007	0.9426957982824564
-0.6112475468866545	-0.7466678319758318	1.469983600267165	-0.19571734695606002	0.3490658503988659	0.9428314661702695
-0.6079652087371501	-0.7495426963220189	1.493991332171442	-0.19160321391527435	0.3534291735288517	0.9429515338570568
-0.6046710708251545	-0.7524040324003959	1.5177338714501127	-0.18748854247979185	0.35779249665883756	0.9430802282949104
-0.6013651873742478	-0.7552517899999276	1.5411962860166686	-0.1833732863681714	0.3621558197888234	0.9432150200252811
-0.5980476126976322	-0.758085918966956	1.5643637861057742	-0.17925743865293908	0.3665191429188092	0.9433665624495943
-0.5947184013108708	-0.7609063693350581	1.5872217330744036	-0.17514086008418817	0.37088246604879505	0.943513796189508
-0.5913776075600956	-0.7637130908836713	1.6097556481408917	-0.17102372751219042	0.3752457891787808	0.9436394317186109
-0.588025286511749	-0.766506034192348	1.6319512210573712	-0.16690605256661928	0.37960911230876665	0.9437725581658666
-0.5846614934828901	-0.7692851500941538	1.6537943187110762	-0.16278775824720837	0.3839724354387525	0.9439345161869384
-0.5812862837946624	-0.7720503893780427	1.6752709936500418	-0.15866866995127848	0.3883357585687383	0.9440891620552613
-0.5778997125072369	-0.7748017024558032	1.6963674925287557	-0.154549026092079	0.39269908169872414	0.9442171492035212
-0.5745018355593445	-0.7775390407585437	1.7170702644693536	-0.15042882089758036	0.39706240482870997	0.9443662347104413
-0.5710927090891618	-0.7802623559160251	1.7373659693339865	-0.14630787602189965	0.4014257279586958	0.944538228106178
-0.56767238896627	-0.7829715991671216	1.757241485904041	-0.14218616990187738	0.40578905108868163	0.9446796113688926
-0.5642409312234541	-0.7856667218908463	1.7766839199619158	-0.13806399122447566	0.41015237421866746	0.9448244605124496
-0.5607983928889131	-0.7883476766744795	1.7956806122711122	-0.13394102105721672	0.41451569734865323	0.945001749148913
-0.5573448303487075	-0.7910144152288859	1.8142191464504596	-0.12981729524459862	0.41887902047863906	0.9451443473606985
-0.5538803003051286	-0.7936668896045977	1.8322873567383033	-0.12569308067318818	0.4232423436086249	0.9453095363826762
-0.5504048603833971	-0.7963050529973967	1.8498733356425847	-0.12156791331440919	0.4276056667386107	0.9454796792470773
-0.5469185671977647	-0.7989288572127456	1.8669654414727554	-0.1174422139664073	0.43196898986859655	0.9456254743327923
-0.5434214786862461	-0.8015382557410035	1.8835523057495336	-0.11331577430548911	0.4363323129985824	0.9458072511189974
-0.5399136524530093	-0.8041332015697414	1.8996228404885938	-0.10918848865577568	0.4406956361285682	0.9459621228486416
-0.5363951460444658	-0.806713647536955	1.9151662453542881	-0.10506069748405711	0.44505895925855404	0.9461412294545832
-0.5328660180993625	-0.809279547902082	1.9301720146796069	-0.10093184883435091	0.4494222823885399	0.9463052858835259
-0.5293263260512714	-0.8118308552025362	1.9446299443486228	-0.09680262600021039	0.45378560551852565	0.9464815994167822
-0.5257761292934394	-0.8143675246168172	1.9585301385377254	-0.09267223872466834	0.4581489286485115	0.9466549482360544
-0.5222154854216386	-0.8168895087473929	1.9718630163120476	-0.0885415031367025	0.4625122517784973	0.9468283457372783
-0.5186444543074115	-0.8193967633251913	1.984619318073507	-0.08440960268250519	0.46687557490848314	0.9470110943621883
-0.5150630939796853	-0.8218892413972428	1.9967901118569986	-0.08027727231193493	0.47123889803846897	0.9471814528546668
-0.5114714645163246	-0.8243668988664239	2.008366799471321	-0.07614388519943649	0.4756022211684548	0.9473737083801713
-0.5078696246459247	-0.8268296896177194	2.0193411224815065	-0.07200987708290363	0.4799655442984406	0.947540904887446
-0.5042576343852886	-0.8292775693316226	2.029705168029278	-0.06787503090563018	0.48432886742842646	0.9477427740494615
-0.500635553424386	-0.8317104931383492	2.03945137448847	-0.06373926114832984	0.4886921905584123	0.9479175259450824
-0.49700344145652975	-0.8341284160878296	2.0485725369522827	-0.05960288997308005	0.49305551368839806	0.9481074345118646
-0.4933613591622874	-0.8365312946321253	2.057061812549355	-0.055465462950895716	0.4974188368183839	0.9483101165754522
-0.4897093663348777	-0.8389190838031405	2.064912725585712	-0.05132732304097365	0.5017821599483697	0.9484789602364513
-0.48604752379869043	-0.8412917401155545	2.072119172509708	-0.047188422579886424	0.5061454830783556	0.9486851625165742
-0.4823758924667815	-0.8436492201471167	2.078675426697204	-0.043048483215607725	0.5105088062083414	0.9488919672410868
-0.47869453280254814	-0.8459914796885051	2.084576143054271	-0.03890777804284484	0.5148721293383272	0.9490700571044065
-0.4750035061190495	-0.8483184757689424	2.0898163624348145	-0.034766284551326354	0.519235452468313	0.9492619266817565
-0.47130287387811987	-0.8506301655738384	2.094391515870606	-0.030623905000634055	0.5235987755982988	0.949488266693042
-0.4675926975181001	-0.8529265061657846	2.09829742861129	-0.02648043631990271	0.5279620987282847	0.9496911454459477
-0.46387303821870834	-0.8552074540900297	2.101530323972012	-0.02233628631810003	0.5323254218582705	0.9498729086665019
-0.4601439582966588	-0.8574729676458568	2.10408682698645	-0.01819123145403978	0.5366887449882564	0.9500811011101822
-0.4564055197590258	-0.8597230045426676	2.105963967863066	-0.01404526463042699	0.5410520681182421	0.9502909189632793
-0.452657784799832	-0.8619575227037721	2.107159185242528	-0.009898378760183846	0.545415391248228	0.9505147207900113
-0.4489008157996277	-0.8641764802671728	2.1076703292543466	-0.005750458897196831	0.5497787143782138	0.9507276783550533
-0.4451346750873928	-0.8663798351800989	2.107495664370836	-0.00160171462161518	0.5541420375081996	0.9509281026775626
-0.44135942565680814	-0.8685675464209943	2.1066338720566495	0.002547954273536268	0.5585053606381855	0.9511425929498192
-0.43757513047937263	-0.8707395728358216	2.105084053212199	0.0066985703298501065	0.5628686837681712	0.9513604722294204
-0.4337818526772509	-0.8728958734300338	2.102845730409391	0.010850140580402012	0.5672320068981571	0.9515799621415688
-0.42997965555698675	-0.8750364074277374	2.09991884991821	0.015002672047536691	0.5715953300281429	0.9518010601406504
-0.4261686026090653	-0.877161134272489	2.096303783522751	0.01915617174211537	0.5759586531581288	0.9520237636277572
-0.42234875750747375	-0.8792700136280989	2.0920013301254596	0.023310646663803114	0.5803219762881145	0.9522480700123277
-0.41852018410925945	-0.8813630053794332	2.0870127171383888	0.02746610380085368	0.5846852994181004	0.9524739767084692
-0.41468294645408316	-0.8834400696332219	2.081339601660396	0.03162255013036641	0.5890486225480862	0.9527014810363226
-0.41083710876377044	-0.8855011667188635	2.0749840714393475	0.035779992617208656	0.593411945678072	0.9529305803084464
-0.4069827354418613	-0.8875462571892396	2.067948645618424	0.03993843821502763	0.5977752688080579	0.9531612719052592
-0.40311989107315344	-0.8895753018215264	2.0602362752658103	0.04409789386583052	0.6021385919380436	0.953393553055417
-0.3992486404232449	-0.8915882616180083	2.0518503436870823	0.048258366499079886	0.6065019150680295	0.9536274209959206
-0.3953690484380735	-0.8935850978068987	2.0427946665197814	0.0524198630326711	0.6108652381980153	0.9538721371658434
-0.39148118024345074	-0.8955657718431576	2.0330734916096787	0.05658247121736926	0.6152285613280012	0.9541175809323555
-0.38758510098577753	-0.8975302450943365	2.022691498668463	0.060746109651887537	0.619591884457987	0.9543490391418638
-0.38368087616634705	-0.8994784794991277	2.011653798712545	0.06491073769050426	0.6239552075879728	0.9545829409501732
-0.37976857155637855	-0.9014104374115807	1.999965933282923	0.06907641730336334	0.6283185307179586	0.9548247297173516
-0.3758482529968372	-0.9033260812011157	1.987633873446036	0.07324315534702053	0.6326818538479444	0.9550874257873341
-0.37191998650619645	-0.9052253734680347	1.9746640185757272	0.07741112741555622	0.6370451769779303	0.9553414213477243
-0.3679838379622132	-0.9071082763801276	1.961063194916494	0.08158008198862055	0.6414085001079161	0.9555707556796323
-0.36403987390970205	-0.908974753352707	1.94683865392833	0.08575005537674629	0.6457718232379019	0.9558236178682543
-0.36008816101055324	-0.9108247679200469	1.9319980704135669	0.08992121658868335	0.6501351463678877	0.9560966045495143
-0.3561287658018343	-0.9126582832098231	1.9165495404262243	0.0940935722350098	0.6544984694978736	0.9563383366807845
-0.3521617550010576	-0.914475262583176	1.900501578964487	0.09826684295774601	0.6588617926278594	0.9565941286645386
-0.34818719602052267	-0.9162756707721481	1.8838631174470457	0.10244143081023105	0.6632251157578453	0.9568660832558553
-0.34420515573229715	-0.918059471175674	1.8666435009741011	0.10661707478448457	0.667588438887831	0.9571108262217987
-0.34021570166569287	-0.919826628493833	1.8488524853740038	0.11079379842225778	0.6719517620178168	0.9573884994290212
-0.3362189014908092	-0.9215771075993123	1.8305002340365406	0.11497186555236683	0.6763150851478027	0.9576456672233165
-0.33221482260250174	-0.9233108725755648	1.8115973145340218	0.1191508334025102	0.6806784082777885	0.9579172448262347
-0.3282035333502975	-0.9250278895445606	1.7921546950314242	0.12333127049429193	0.6850417314077744	0.9581869406029851
-0.32418510128827893	-0.926728122616704	1.7721837404869223	0.12751259188407693	0.6894050545377601	0.9584522935045641
-0.32015959515403764	-0.9284115385189265	1.7516962086442809	0.1316953446167648	0.693768377667746	0.958734619933932
-0.31612708294177266	-0.9300781020474498	1.7307042458186486	0.13587912976942862	0.6981317007977318	0.9589936191056201
-0.3120876334987151	-0.9317277798746789	1.7092203824774308	0.14006414269626966	0.7024950239277177	0.9592886783790819
-0.3080413155268586	-0.9333605381566361	1.68725752861797	0.14425050272683881	0.7068583470577035	0.9595588409789086
-0.3039881977180006	-0.9349763428367219	1.6648289689439246	0.14843787326712077	0.7112216701876892	0.9598314424938135
-0.2999283494897768	-0.936575161494499	1.6419483578422711	0.15262661219468043	0.7155849933176751	0.9601341466717987
-0.2958618398632368	-0.9381569605316487	1.618629714163019	0.1568166243272453	0.7199483164476609	0.9604073828629172
-0.29178873819511225	-0.9397217070088106	1.5948874158037598	0.1610077476903904	0.7243116395776468	0.9606805123229025
-0.2877091142736811	-0.9412693689216185	1.5707361941013194	0.1652001433271355	0.7286749627076325	0.9609867355089269
-0.28362303781225856	-0.9427999138860272	1.546191128032852	0.16939393899170163	0.7330382858376184	0.961285333088278
-0.2795305785095598	-0.9443133092713858	1.5212676382288188	0.17358894038389616	0.7374016089676042	0.9615645254723937
-0.27543180653930494	-0.9458095235182511	1.4959814808003753	0.17778517246163683	0.7417649320975901	0.9618545423465101
-0.27132679221153866	-0.947288525244248	1.4703487409837956	0.18198270472850098	0.7461282552275759	0.9621533224401215
-0.26721560590817445	-0.9487502830612959	1.4443858266046563	0.1861815441544281	0.7504915783575616	0.9624536980771689
-0.26309831817706497	-0.950194765832368	1.4181094613645795	0.190381697693222	0.7548549014875475	0.9627556654577673
-0.25897499973145066	-0.9516219426724011	1.3915366779534237	0.19458317228166155	0.7592182246175333	0.9630592207353156
-0.25484572144940765	-0.9530317829492116	1.3646848109899044	0.19878597483998295	0.7635815477475192	0.9633643600666352
-0.2507105543732877	-0.9544242562844113	1.3375714897937294	0.20299011227142705	0.767944870877505	0.9636710795106117
-0.2465695697091549	-0.9557993325543273	1.3102146309923643	0.2071955914618373	0.7723081940074908	0.9639793751705313
-0.24242283882621746	-0.9571569818909242	1.2826324309657042	0.2114024192804489	0.7766715171374766	0.9642892430556121
-0.23827043325625302	-0.958497174682726	1.2548433581319214	0.21561060257827935	0.7810348402674625	0.9646006792064962
-0.2341124246930314	-0.9598198815757468	1.2268661450779295	0.2198201481900124	0.7853981633974483	0.9649136796075041
-0.22994888499172855	-0.9611250734744132	1.1987197805378966	0.22403106293162156	0.789761486527434	0.9652282401530614
-0.22577988616833988	-0.962412721542502	1.1704235012233906	0.22824335360196324	0.7941248096574199	0.9655443568037745
-0.22160550039908394	-0.9636827972040685	1.141996783508757	0.23245702698176007	0.7984881327874057	0.9658712021260931
-0.21742580001980455	-0.9649352721443849	1.1134593349754496	0.23667216991561113	0.8028514559173916	0.9662058553748606
-0.21324085742647592	-0.966170117975739	1.0848310858190569	0.2408887636959296	0.8072147790473774	0.9665202518122185
-0.20905074520870393	-0.9673873066789187	1.0561321801229027	0.2451066502562751	0.8115781021773633	0.9668299419129055
-0.20485553631446313	-0.9685868111892695	1.0273829670020878	0.24932594659255258	0.815941425307349	0.9671806192248079
-0.20065530371272006	-0.9697686042455718	0.9986039916219789	0.2535468933897502	0.8203047484373349	0.967515199250184
-0.1964501202566128	-0.9709326578685421	0.9698159860951712	0.25776910948755494	0.8246680715673207	0.9678222061676158
-0.19224005941223854	-0.972078945975144	0.9410398602610321	0.26199273542552026	0.8290313946973065	0.9681821221591911
-0.18802519464169526	-0.9732074421881203	0.9122966923519794	0.266218092382867	0.8333947178272924	0.9685109811068356
-0.18380559921130168	-0.9743181190720391	0.8836077195507236	0.2704445881565378	0.8377580409572781	0.968848269212162
-0.1795813472115511	-0.9754109519866571	0.8549943284427569	0.2746728885078671	0.842121364087264	0.9691912565408144
-0.17535251216141146	-0.9764859137791777	0.8264780453684183	0.27890237741062696	0.8464846872172498	0.9695354655620707
-0.17111916840971741	-0.9775429801993534	0.7980805266789143	0.2831336815523242	0.8508480103472357	0.9698802466568354
-0.1668813897985471	-0.9785821246452204	0.76982354890074	0.28736617923773533	0.8552113334772214	0.9702264237547068
-0.16263925098185034	-0.9796033234488546	0.7417289988129909	0.2916005043445091	0.8595746566072073	0.9705871349628379
-0.15839282612001826	-0.9806065505564845	0.7138188634420901	0.2958361498290354	0.8639379797371931	0.9709118858688688
-0.1541421900483685	-0.9815917823683231	0.6861152199785128	0.3000733089220886	0.8683013028671789	0.971294037474915
-0.1498874175621564	-0.9825589947685969	0.6586402256201168	0.3043122893084984	0.8726646259971648	0.9716527165257474
-0.14562858332067902	-0.9835081626358821	0.6314161073467678	0.3085525784667493	0.8770279491271505	0.9719848677965817
-0.1413657626320186	-0.9844392633355916	0.6044651516309149	0.3127944574198045	0.8813912722571364	0.9723500117904118
-0.13709903069029522	-0.9853522733432838	0.5778096940888943	0.3170379330605235	0.8857545953871222	0.9727309750762184
-0.13282846284011773	-0.9862471694119423	0.5514721090776912	0.3212831365454121	0.8901179185171081	0.9730977661532155
-0.1285541344669427	-0.9871239280417489	0.5254747992419913	0.32552981304211115	0.8944812416470939	0.9734501801995338
-0.12427612133681182	-0.9879825271304374	0.49984018501631783	0.3297780919197191	0.8988445647770797	0.9738198858358393
-0.1199944992537415	-0.9888229443330425	0.4745906940871444	0.3340279947067266	0.9032078879070655	0.9741928355747413
-0.11570934415658385	-0.9896451575231409	0.44974875081982585	0.3382795281847786	0.9075712110370513	0.9745673369221056
-0.11142073213123455	-0.9904491448568087	0.4253367656552843	0.34253269911256834	0.9119345341670372	0.9749433846112135
-0.1071287394099264	-0.9912348847736436	0.4013771244813441	0.34678751422578014	0.916297857297023	0.9753209733751682
-0.102833442370515	-0.9920023559977904	0.37789217798368063	0.35104398023714456	0.9206611804270088	0.9757000978784366
-0.09853491753575705	-0.992751537538966	0.35490423098131213	0.35530210383578487	0.9250245035569946	0.9760807527875719
-0.09423324157258228	-0.9934824086934897	0.33243553175162277	0.35956189168788866	0.9293878266869805	0.9764672323355127
-0.08992849129135866	-0.9941949490453115	0.31050826134988996	0.36382338795683045	0.9337511498169663	0.9768665898530007
-0.0856207436191026	-0.9948891383054139	0.28914452292830084	0.3680866608607207	0.9381144729469522	0.9772508531627815
-0.08131007558521464	-0.9955649562086135	0.268366331059455	0.37235151045963755	0.9424777960769379	0.9776252810083412
-0.07699656450153702	-0.9962223836705124	0.2481956010693414	0.3766180508628856	0.9468411192069237	0.9780216503838413
-0.07268028774569385	-0.9968614014352406	0.22865413838480614	0.380886359437131	0.9512044423369096	0.9784367844177586
-0.06836132279102225	-0.997481990233873	0.20976362790049044	0.3851565225682436	0.9555677654668954	0.9788233188847189
-0.06403974720557348	-0.998084130745649	0.19154562337024283	0.3894282042920494	0.9599310885968813	0.9792169355775309
-0.059715638903734714	-0.99866780542442	0.17402153682798488	0.3937018023768022	0.964294411726867	0.9796321439831599
-0.055389075705419344	-0.9992329953284806	0.1572126280430286	0.39797710747748805	0.9686577348568529	0.9800265157536479
-0.0510601356960918	-0.999779682745852	0.1411399940147882	0.4022541471051768	0.9730210579868387	0.9804389238952873
-0.04672889708488154	-1.0003078501714198	0.1258245585118736	0.4065330511458294	0.9773843811168246	0.9808503749214739
-0.042395438153142395	-1.0008174798640397	0.11128706166047755	0.410813681361077	0.9817477042468103	0.9812517267406371
-0.03805983739445079	-1.0013085550089027	0.09754804958700612	0.4150960878570813	0.9861110273767961	0.9816803493006042
-0.033722173414038714	-1.001781058902754	0.08462786411983982	0.4193804585097889	0.990474350506782	0.9820906955152586
-0.029382524868658277	-1.0022349743566068	0.07254663255511665	0.4236664459520525	0.9948376736367678	0.9824961987323646
-0.025040970712233657	-1.0026702860190986	0.06132425749138937	0.42795435528789305	0.9992009967667537	0.9829403019887033
-0.02069758989679482	-1.0030869775461877	0.05098040673799232	0.4322442182621775	1.0035643198967394	0.983358913096064
-0.016352461502678106	-1.0034850327877165	0.04153450330191932	0.4365357806690726	1.0079276430267252	0.9837693516451215
-0.012005664848051267	-1.0038644370312286	0.03300571545798149	0.44082922539538627	1.0122909661567112	0.9842015102979097
-0.007657279310921583	-1.004225175104004	0.025412946906979927	0.4451245590979722	1.016654289286697	0.9846351913207407
-0.003307384401713964	-1.0045672321394798	0.018774827026602423	0.44942178840516167	1.0210176124166828	0.9850703881405151
0.0010439402375786444	-1.00489059357836	0.01310970121969856	0.4537209199164476	1.0253809355466685	0.9855070941369461
0.005396614834254354	-1.005195245169728	0.008435621364562954	0.4580219602023874	1.0297442586766543	0.9859453025871938
0.009750559485770416	-1.0054811729721616	0.004770336371802003	0.46232491580380675	1.0341075818066403	0.9863850067958215
0.01410569416061902	-1.005748363354849	0.0021312828523235563	0.46662979323283427	1.038470904936626	0.9868262000290734
0.018461938699213143	-1.0059968029987028	0.0005355759009364742	0.4709365989715324	1.0428342280666119	0.987268875400438
0.022819212814780054	-1.0062264788974815	0.0	0.47524533947193426	1.0471975511965976	0.9877130260469523
0.02717743609426443	-1.0064373783589076	0.0005410000475150219	0.47955602115621065	1.0515608743265836	0.9881586450611898
0.031536527999240116	-1.006629489005788	0.002174672513986316	0.4838686504161158	1.0559241974565694	0.9886126558294424
0.03589640786683096	-1.006802798777138	0.004916756732344728	0.488183294091765	1.0602875205865552	0.9890838270241006
0.04025699491998458	-1.0069572956655783	0.008782626325147634	0.49250003509601425	1.064650843716541	0.9895307668542008
0.044618208266042514	-1.0070929676480795	0.013787280773217822	0.49681857905745996	1.0690141668465267	0.9899763090222679
0.048979966847837064	-1.0072098043324351	0.0199453371298336	0.5011392081506041	1.0733774899765127	0.9904576777706313
0.05334218952380543	-1.0073077944438569	0.027271021884503508	0.5054619528468374	1.0777408131064985	0.9909082035729068
0.05770479502824061	-1.0073869269235427	0.0357781629802954	0.5097865135192885	1.0821041362364843	0.9913835335036962
0.062067701950539844	-1.0074471923698807	0.04548018198863755	0.5141134062516848	1.08646745936647	0.9918529907112531
0.06643082879303769	-1.0074885794807256	0.056390086445419714	0.5184420637111211	1.090830782496456	0.9923152047882005
0.07079409390911129	-1.0075110797812572	0.06852046235217318	0.5227729900222631	1.0951941056264418	0.9928036795912206
0.07515741555137456	-1.007514682950152	0.08188346684601291	0.5271059102285118	1.0995574287564276	0.9932619394356216
0.07952071184696524	-1.0074993802198708	0.09649082104196505	0.5314408356112108	1.1039207518864134	0.9937509007149125
0.08388390081002245	-1.0074651631287455	0.11235380305123141	0.5357780228095788	1.1082840750163991	0.9942447687077401
0.08824690032928528	-1.0074120224514673	0.1294832411788541	0.5401172580035505	1.1126473981463851	0.9947156011800168
0.09260962818406293	-1.007339950252827	0.14788950730415829	0.5444585539903519	1.117010721276371	0.995197942416459
0.09697200204130069	-1.0072489388999182	0.16758251044729378	0.5488019984056707	1.1213740444063567	0.9956910560433682
0.10133393944789104	-1.0071389807367042	0.18857169052508715	0.5531475976206597	1.1257373675363425	0.9961856257801934
0.10569535783602224	-1.0070100684396155	0.21086601229935276	0.5574953579711233	1.1301006906663285	0.9966816433595027
0.11005617452422051	-1.0068621950187424	0.2344739595207057	0.5618452857560658	1.1344640137963142	0.9971791005168665
0.11441630671840325	-1.0066953538190329	0.25940352927085114	0.5661973872391703	1.1388273369263	0.9976779888722103
0.11877567151294238	-1.0065095385214864	0.28566222650622536	0.5705516686463135	1.1431906600562858	0.9981782999396105
0.1231341858917388	-1.0063047431443548	0.3132570588057733	0.5749081361671231	1.1475539831862716	0.9986800253339545
0.1274917667293073	-1.006080962044337	0.34219453132556016	0.5792667959543021	1.1519173063162575	0.999183156451613
0.13184833079187236	-1.005838189917775	0.37248064196281755	0.5836276541223984	1.1562806294462433	0.999707604995938
0.13620379473847527	-1.005576421801857	0.4041208767319462	0.5879908905865054	1.160643952576229	1.0002243944911895
0.1405580750732831	-1.0052956523188727	0.4371202053548595	0.5923562585937172	1.1650072757062149	1.0007161247266545
0.14491108826139487	-1.00499587753542	0.47148307706802345	0.5967237862136443	1.1693705988362009	1.0012507956072614
0.1492627506615779	-1.0046770937662233	0.5072134166483864	0.6010938201044969	1.1737339219661866	1.0017723158032121
0.15361297841811045	-1.0043392961893178	0.5443146206603215	0.6054658988466919	1.1780972450961724	1.0022877387439855
0.1579616877243496	-1.0039824823632149	0.582789553925617	0.6098404306512224	1.1824605682261582	1.0028141699053912
0.1623087945326031	-1.0036066484447008	0.622640546218431	0.614217103371943	1.186823891356144	1.0033502650595543
0.16665421480912623	-1.0032117923227393	0.6638693891870143	0.6185963134892463	1.19118721448613	1.0038804969451796
0.17099786426621072	-1.0027979105393285	0.706477333503937	0.6229776133560683	1.1955505376161157	1.0043994164529142
0.17533965869907253	-1.0023650019584023	0.7504650862464266	0.6273613519003529	1.1999138607461015	1.004959080234062
0.1796795136615601	-1.0019130643064613	0.7958328085083297	0.6317475357550171	1.2042771838760873	1.005494030966154
0.18401734460245234	-1.001442095661107	0.8425801132450871	0.6361359426251072	1.2086405070060733	1.006023170304046
0.18835306697878323	-1.000952095444727	0.8907060633530357	0.6405267440915958	1.213003830136059	1.0065726651073732
0.1926865960739319	-1.0004430627167324	0.9402091699842288	0.6449199462084563	1.2173671532660448	1.0071235424220724
0.19701784707364012	-0.9999149968929986	0.9910873910978566	0.6493155549864031	1.2217304763960306	1.0076757922130353
0.20134673506725465	-0.9993678977471302	1.0433381302492415	0.6537135763918362	1.2260937995260164	1.0082294043111129
0.2056731750489812	-0.9988017654117292	1.096958235617276	0.6581140163467278	1.2304571226560024	1.0087843685907165
0.20999708191915234	-0.9982166003796605	1.1519439992710814	0.6625168807291164	1.2348204457859882	1.0093406747661362
0.214318370485506	-0.9976124035053141	1.2082911566765273	0.6669221753712131	1.239183768915974	1.0098983124610792
0.2186369554644787	-0.9969891760058721	1.2659948864431463	0.6713299060605062	1.2435470920459597	1.0104707939762925
0.2229527514825101	-0.9963469194625703	1.3250498103118895	0.6757401965462773	1.2479104151759457	1.0110477845340822
0.22726567299932438	-0.9956856353130026	1.3854499933840703	0.6801529624280631	1.2522737383059315	1.0116006206676795
0.23157563444185586	-0.9950053257506994	1.4471889445916377	0.6845680773192115	1.2566370614359172	1.0121788462244963
0.23588255024177956	-0.9943059939059815	1.5102596174089804	0.6889858891708904	1.261000384565903	1.0127604601285272
0.24018633450613908	-0.993587641803931	1.5746544108061775	0.6934060796008392	1.2653637076958888	1.0133338293460172
0.24448690148397198	-0.99285027323541	1.6403651704436055	0.6978288950428562	1.2697270308258748	1.0139120179964662
0.24878416516508176	-0.992093891326792	1.707383190107701	0.7022541311206285	1.2740903539558606	1.0145076470770653
0.2530780396126304	-0.9913185004799556	1.775699213387496	0.7066821444069333	1.2784536770858463	1.0150952716657227
0.25736843853485025	-0.9905241039637978	1.8453034355915117	0.7111125084766252	1.2828170002158321	1.0156650857111473
0.2616552758966253	-0.9897107072768367	1.9161855059044308	0.7155454943285386	1.2871803233458181	1.0162782075919177
0.26593846537317395	-0.9888783151549061	1.9883345297829123	0.719981208895998	1.2915436464758039	1.01688091479885
0.2702179204709547	-0.9880269322782005	2.061739071589739	0.7244194543605045	1.2959069696057897	1.017468372686418
0.27449355478661686	-0.9871565645769373	2.136387157465435	0.7288602954651413	1.3002702927357754	1.0180688348623919
0.2787652817903473	-0.9862672181077425	2.2122662784363376	0.7333037809506502	1.3046336158657612	1.0186755183689407
0.28303301483733206	-0.9853588991239359	2.2893633937580518	0.7377499163676404	1.3089969389957472	1.0192834678583857
0.28729666720595826	-0.9844316142614598	2.367664934493047	0.7421987072132872	1.313360262125733	1.0198926710693839
0.29155615209930485	-0.983485370540201	2.4471568073211	0.7466501589312005	1.3177235852557188	1.0205187519401082
0.2958113826466474	-0.98252017536531	2.527824398581122	0.7511044133631364	1.3220869083857045	1.021139277440725
0.30006227177068956	-0.9815360359484747	2.609652578542906	0.7555612801875888	1.3264502315156905	1.021741723058052
0.30430873251189294	-0.9805329607219399	2.6926257059070893	0.760020791949318	1.3308135546456763	1.022366905365007
0.3085506778170194	-0.9795109583907365	2.7767276325316232	0.7644831145186108	1.335176877775662	1.0230076742236307
0.3127880203997907	-0.9784700373692836	2.8619417083828953	0.7689482180435041	1.3395402009056478	1.023625228824937
0.317020672937688	-0.9774102066138789	2.9482507867095644	0.7734159297933485	1.3439035240356336	1.02426287026834
0.3212485482302677	-0.9763314762272379	3.0356372294370675	0.7778865977895588	1.3482668471656196	1.0249041315189136
0.32547155864256494	-0.9752338552570032	3.12408291278057	0.7823599055994976	1.3526301702956054	1.0255228419854943
0.32968961682261066	-0.9741173545062565	3.2135692330742534	0.7868359728630869	1.3569934934255912	1.026187869925658
0.333902635232181	-0.972981984691046	3.3040771128144093	0.7913150841366123	1.361356816555577	1.026836526092452
0.3381105259493776	-0.9718277557498043	3.3955870069140337	0.7957968119931143	1.365720139685563	1.0274645322436342
0.34231320148435973	-0.9706546798424852	3.488078909166324	0.8002814036541701	1.3700834628155487	1.0281214626746262
0.34651057400942903	-0.9694627685108573	3.581532358914361	0.8047688643101605	1.3744467859455345	1.0287795755244278
0.35070255563543296	-0.9682520336993007	3.675926447924375	0.8092591990892553	1.3788101090755203	1.0294388564851733
0.3548890584134592	-0.9670224877561786	3.7712398274596453	0.8137524130569762	1.383173432205506	1.030099291096942
0.3590699943365472	-0.965774143435207	3.867450715552155	0.8182485112153062	1.387536755335492	1.0307608648607298
0.36324527534141576	-0.96450701389682	3.9645369044690106	0.8227474985032384	1.3919000784654778	1.031423563072222
0.367414813310207	-0.9632211127095287	4.062475768370411	0.8272493797944369	1.3962634015954636	1.0321082919639406
0.37157852007224856	-0.9619164538512831	4.161244271156114	0.8317543424691909	1.4006267247254494	1.032784998483275
0.3757363071642158	-0.960593050951732	4.260818974497044	0.8362621291388059	1.4049900478554354	1.033439204547765
0.37988808641509975	-0.9592509191442709	4.361176046048606	0.8407728008384661	1.4093533709854211	1.034140616579106
0.3840337695342424	-0.957890073740735	4.462291267842406	0.8452867084827607	1.413716694115407	1.0348198808147167
0.3881732677089495	-0.9565105290338602	4.564140044852709	0.849803307881122	1.4180800172453927	1.0355005976926248
0.39230649283192126	-0.9551123020066916	4.666697413734079	0.8543231559008131	1.4224433403753785	1.036204969890253
0.39643335598394075	-0.9536954077759273	4.769938051726525	0.8588459021061787	1.4268066635053644	1.0368812416503317
0.40055376869689946	-0.9522598633455605	4.8738362857242805	0.8633716517102963	1.4311699866353502	1.0375791364653801
0.4046676423194813	-0.9508056857243276	4.978366101504512	0.8679004881968391	1.435533309765336	1.0382952260033953
0.40877488804346457	-0.9493328920186475	5.083501153111936	0.8724324868610447	1.4398966328953218	1.0389995925959445
0.41287541691187746	-0.9478414994693897	5.189214772395332	0.8769674701056784	1.4442599560253078	1.0396956837009272
0.41696914019743536	-0.9463315264901775	5.295479978692019	0.8815055433107224	1.4486232791552935	1.0404055789846078
0.42105596898537734	-0.9448029915070263	5.402269488655959	0.886046721560378	1.4529866022852793	1.0411316443123821
0.4251358143075258	-0.9432559133305874	5.509555726225487	0.8905911308806989	1.457349925415265	1.0418512221418863
0.42920858696968	-0.9416903107056924	5.617310832726306	0.8951385886315295	1.4617132485452509	1.042557367385598
0.4332741980334629	-0.9401062035708321	5.725506677105356	0.8996891602316008	1.4660765716752369	1.0432779007148203
0.43733255843452684	-0.9385036120471603	5.834114866291328	0.9042429058219135	1.4704398948052226	1.0440264835241444
0.4413835789885055	-0.9368825564626996	5.943106755677234	0.9088000100393581	1.4748032179352084	1.0447454847604318
0.44542717018471056	-0.9352430568516469	6.052453459720607	0.9133600300991205	1.4791665410651942	1.0454855295985686
0.44946324321500486	-0.9335851354931982	6.162125862656746	0.9179235924260838	1.4835298641951802	1.0462309146672493
0.4534917082163489	-0.9319088125918408	6.2720946293203585	0.9224901171976683	1.487893187325166	1.0469482986625476
0.45751247627122726	-0.9302141111474741	6.382330216071027	0.9270599398809907	1.4922565104551517	1.0477201031337748
0.4615254578846205	-0.9285010532654291	6.4928028818177275	0.9316331999171776	1.4966198335851375	1.0484709573022564
0.46553056330107573	-0.9267696609529389	6.6034826991376105	0.9362095750392214	1.5009831567151233	1.0492078325179903
0.46952770330467564	-0.9250199579700612	6.714339565484334	0.9407892655247538	1.5053464798451093	1.0499681052345777
0.4735167883211183	-0.9232519677358514	6.82534321448104	0.9453722752778564	1.509709802975095	1.050729262810688
0.47749772875618474	-0.9214657141174862	6.936463227293098	0.9499586081163032	1.5140731261050808	1.0514912853450809
0.48147043499797293	-0.9196612214316806	7.047669044075761	0.9545482677705057	1.5184364492350666	1.0522624296393612
0.4854348174191547	-0.917838514446097	7.158929975491626	0.9591413301124243	1.5227997723650526	1.0530445788012825
0.4893907862462844	-0.9159976180950096	7.270215214293115	0.9637378153056853	1.5271630954950384	1.0538071791294115
0.49333825166024947	-0.9141385577027095	7.381493846964827	0.9683375325909052	1.5315264186250241	1.0545823642043475
0.49727712419317	-0.9122613598159449	7.492734865420672	0.9729407825501015	1.53588974175501	1.0553724824280015
0.5012073138134087	-0.9103660502671806	7.6039071787509105	0.9775473949175622	1.5402530648849957	1.0561587065671896
0.5051287308071571	-0.9084526560323691	7.714979625013758	0.9821575059767023	1.5446163880149817	1.0569412099123467
0.5090412852011217	-0.9065212040265098	7.825920983066633	0.9867709469740538	1.5489797111449675	1.0577379007259662
0.5129448873498139	-0.9045717223001541	7.936699984431838	0.9913880104721029	1.5533430342749532	1.05854809194175
0.5168394470425594	-0.9026042382376236	8.047285325191448	0.9960085217215973	1.557706357404939	1.0593392977156464
0.5207248744127619	-0.9006187803842431	8.157645677906395	1.0006324897925545	1.562069680534925	1.06014048057651
0.5246010795847157	-0.8986153777283629	8.26774970355444	1.0052599926814652	1.5664330036649108	1.0609509536555177
0.5284679725361444	-0.8965940594360449	8.377566063481908	1.0098910334642852	1.5707963267948966	1.061762120115064
0.5323254632479253	-0.8945548551438776	8.487063431363984	1.0145256151159465	1.5751596499248823	1.0625848414225703
0.5361734617066258	-0.8924977949603857	8.596210505168312	1.0191638354965882	1.579522973054868	1.063413645375847
0.5400118777099777	-0.8904229091028307	8.704976019116797	1.0238056498271688	1.583886296184854	1.0642226250672602
0.5438406211609818	-0.8883302284480097	8.813328755640368	1.0284509298874087	1.5882496193148399	1.0650552638431778
0.54765960224979	-0.8862197848500915	8.921237557321405	1.0331000103620491	1.5926129424448257	1.065888711597708
0.5514687304802616	-0.8840916093731878	9.028671338818809	1.037752563626019	1.5969762655748114	1.0667283204559057
0.5552679160700932	-0.8819457348217087	9.1355990987704	1.0424089710701612	1.6013395887047974	1.067570064177365
0.559057068442653	-0.8797821930416192	9.241989931667513	1.0470688699338302	1.6057029118347832	1.0683990174696683
0.5628360978258193	-0.877601017748839	9.347813039696623	1.0517325113601204	1.610066234964769	1.0692574009170437
0.5666049139303836	-0.8754022422017113	9.45303774454283	1.0563999010324894	1.6144295580947547	1.070117092233796
0.5703634264790656	-0.8731859001346851	9.557633499150093	1.0610710446807943	1.6187928812247405	1.0709724681412605
0.5741115452087142	-0.8709520257592721	9.66156989943313	1.065745898916127	1.6231562043547265	1.0718327997422439
0.5778491799832051	-0.8687006539487563	9.76481669593576	1.0704245503739798	1.6275195274847123	1.0726962191891163
0.5815762405041955	-0.8664318197526231	9.867343805430814	1.0751069393653996	1.631882850614698	1.0735548747539363
0.5852926366423509	-0.864145558944891	9.969121322456374	1.0797930840066252	1.6362461737446838	1.0744298034585456
0.5889982782650209	-0.8618419077340945	10.070119530783487	1.0844831081913533	1.6406094968746698	1.0753184069397386
0.5926930749922303	-0.8595209023740682	10.17030891481028	1.0891770073608251	1.6449728200046556	1.0761940713030071
0.5963769364912346	-0.8571825796433861	10.269660170877517	1.0938746731586932	1.6493361431346414	1.0770708695976052
0.6000497727241533	-0.8548269772272664	10.36814421850076	1.098576223836723	1.6536994662646272	1.0779763344546187
0.6037114934205623	-0.8524541328838341	10.465732211514176	1.1032817913060997	1.658062789394613	1.0788690994279064
0.6073620080395208	-0.8500640844003425	10.562395549121192	1.1079911328282446	1.662426112524599	1.0797550315216056
0.6110012266652252	-0.8476568709634004	10.658105886847228	1.1127044315136132	1.6667894356545847	1.0806620983888224
0.6146290589941288	-0.845232531603898	10.75283514738966	1.1174216886874424	1.6711527587845705	1.081569453839292
0.6182454147690887	-0.8427911058635603	10.846555531360416	1.1221429055428596	1.6755160819145563	1.082477067221296
0.6218502037825039	-0.8403326337963142	10.939239527916536	1.1268680831376146	1.6798794050445423	1.083397225421627
0.625443335879484	-0.8378571559696472	11.03085992527397	1.131597329888149	1.684242728174528	1.0843254558021083
0.6290247206931194	-0.8353647130809672	11.121389821100243	1.136330607821082	1.6886060513045138	1.0852319590399733
0.6325942680074276	-0.8328553464860701	11.210802632781327	1.1410677653047063	1.6929693744344996	1.0861721348315987
0.6361518880500253	-0.8303290986025131	11.299072107558418	1.1458092478191952	1.6973326975644853	1.0871094381392064
0.6396974899868166	-0.8277860107860014	11.386172332530126	1.150554584817224	1.7016960206944713	1.0880252479320964
0.6432309842399407	-0.8252261265894394	11.472077744515792	1.1553040592798167	1.7060593438244571	1.0889815358250556
0.6467522805808186	-0.8226494890875021	11.556763139775702	1.1600577414640099	1.710422666954443	1.0899342579657962
0.6502612886658772	-0.8200561416376484	11.640203683584037	1.164815529995709	1.7147859900844287	1.0908762646216383
0.6537579184828842	-0.817446128484523	11.722374919650264	1.1695774327387625	1.7191493132144147	1.0918347213463357
0.6572420800738487	-0.8148194943751128	11.803252779385168	1.1743435853832533	1.7235126363444004	1.0928002435029838
0.6607136831997036	-0.8121762841161239	11.882813591007295	1.1791139138966233	1.7278759594743862	1.0937530748923936
0.6641726378922302	-0.8095165433070003	11.961034088486064	1.1838883815635954	1.732239282604372	1.0947187926602027
0.6676188543622095	-0.8068403182083375	12.037891420317653	1.1886671375543125	1.7366026057343578	1.0957033008810584
0.6710522425044404	-0.8041476551025152	12.113363158129818	1.1934501966762676	1.7409659288643438	1.0966814382025494
0.6744727122550893	-0.8014386007616858	12.187427305112124	1.198237488525383	1.7453292519943295	1.0976533795835792
0.677880173826144	-0.7987132027396612	12.26006230426781	1.2030290294359558	1.7496925751243153	1.0986432296462227
0.6812745374753988	-0.7959715090745543	12.331247046483917	1.2078249593564183	1.754055898254301	1.0996468878306376
0.6846557131676696	-0.7932135678723773	12.4009608784161	1.2126252588369328	1.758419221384287	1.1006383654725742
0.6880236110111345	-0.7904394278520008	12.469183610184864	1.2174298410320512	1.7627825445142729	1.1016408705315208
0.6913781414499112	-0.7876491385709422	12.535895522879905	1.2222388890195885	1.7671458676442586	1.1026515227852467
0.6947192145154164	-0.7848427495195767	12.601077375869417	1.227052290819417	1.7715091907742444	1.1036493064002824
0.6980467406506589	-0.7820203111135262	12.664710413911179	1.2318700461116068	1.7758725139042302	1.1046669332898755
0.7013606304037957	-0.7791818743182594	12.726776374062513	1.2366923283813254	1.7802358370342162	1.105693711821507
0.7046607939353562	-0.7763274900761455	12.787257492386177	1.241519044006548	1.784599160164202	1.1067216261485022
0.7079471417772069	-0.7734572101944905	12.846136510449297	1.2463502965209838	1.7889624832941877	1.107747323278998
0.7112195842728578	-0.7705710866958635	12.903396681612747	1.2511859630422344	1.7933258064241735	1.1087773678679333
0.7144780322313375	-0.7676691725623048	12.959021777108193	1.2560262043914299	1.7976891295541595	1.1098255794812246
0.7177223961105997	-0.7647515208086496	13.012996091900357	1.260871018284635	1.8020524526841453	1.1108732450996095
0.7209525864892692	-0.7618181850191055	13.065304450332114	1.2657204022410808	1.806415775814131	1.1119203194085039
0.7241685140708236	-0.7588692193484224	13.115932211549898	1.270574353581388	1.8107790989441168	1.1129667567393156
0.7273700896878081	-0.7559046785230331	13.164865274707397	1.2754328694262527	1.8151424220741026	1.1140345935063531
0.7305572243060807	-0.7529246178421616	13.212090083945249	1.2802961394002894	1.8195057452040886	1.115100628220979
0.7337298284518372	-0.7499290925675233	13.257593633144726	1.2851639581530092	1.8238690683340744	1.1161703534793548
0.7368878133926753	-0.7469181591823237	13.301363470453586	1.290036563240971	1.8282323914640601	1.1172444050781778
0.7400310898134275	-0.7438918739876647	13.34338770258205	1.2949137548620593	1.832595714594046	1.1183172343236811
0.7431595691354194	-0.7408502944854095	13.38365499886738	1.2997957221513436	1.836959037724032	1.1194113023274772
0.7462731623433615	-0.7377934781559375	13.422154595105368	1.3046824613168853	1.8413223608540177	1.1205044757600413
0.7493717805701068	-0.7347214830677984	13.458876297147144	1.3095739683440164	1.8456856839840035	1.121596703357117
0.7524553351012159	-0.7316343678787672	13.493810484260024	1.314470238993433	1.8500490071139892	1.122687933301718
0.7555237373795565	-0.7285321918368665	13.526948112250977	1.319371268798279	1.854412330243975	1.1238052195782944
0.7585768990099414	-0.725415014781354	13.558280716351616	1.3242772896098027	1.858775653373961	1.1249122220653869
0.7616147310229052	-0.7222828964250844	13.587800413863585	1.3291879798337627	1.8631389765039468	1.1260314044094593
0.7646371456062933	-0.7191358980420546	13.615499906563313	1.334103767353703	1.8675022996339325	1.1271586698588107
0.7676440537584093	-0.7159740801944536	13.641372482865375	1.3390242948244806	1.8718656227639183	1.1282714821185291
0.7706353677607872	-0.7127975051086345	13.665412019743615	1.3439497934633655	1.8762289458939043	1.1294101505456526
0.7736109993247993	-0.7096062349019732	13.687612984409418	1.3488802576907135	1.88059226902389	1.1305475111904448
0.776570860341016	-0.7064003322987505	13.707970435746583	1.3538156816736158	1.8849555921538759	1.1316835058282722
0.7795148628841921	-0.7031798606310533	13.726480025502383	1.3587560593243215	1.8893189152838616	1.1328492068186828
0.7824429192182882	-0.6999448838396329	13.743137999234431	1.3637016559674118	1.8936822384138474	1.1339932532797874
0.7853549409187595	-0.6966954656836158	13.7579411970133	1.3686520173068888	1.8980455615438334	1.1351519698656767
0.7882508412098735	-0.6934316718419962	13.77088705388054	1.3736077256597397	1.9024088846738192	1.1363263733456386
0.7911305315965891	-0.6901535668996052	13.78197360006243	1.3785683356029526	1.906772207803805	1.1374800493079626
0.7939939252188895	-0.6868612173281837	13.791199460939282	1.3835341116778253	1.9111355309337907	1.1386631902340363
0.7968409345336077	-0.6835546894364859	13.798563856770718	1.3885050464733757	1.9154988540637767	1.1398446000937859
0.7996714722064664	-0.6802340501577931	13.804066602177235	1.3934811322941827	1.9198621771937625	1.1410242132934365
0.8024854511174782	-0.6768993670506525	13.80770810537844	1.39846236115685	1.9242255003237483	1.1422322004426908
0.8052827843663897	-0.6735507082995696	13.809489367188611	1.403448988654195	1.928588823453734	1.1434208165182855
0.8080633843908924	-0.6701881419819479	13.809411979770179	1.408440590148893	1.9329521465837198	1.1446255252662996
0.810827165253277	-0.6668117379656332	13.807478125145973	1.4134377307133281	1.9373154697137058	1.1458446619292493
0.8135740393127249	-0.6634215651620432	13.803690573471103	1.4184399711824263	1.9416787928436916	1.147042653047898
0.8163039206166685	-0.6600176943062306	13.79805268106543	1.4234475661915766	1.9460421159736774	1.14826872914515
0.8190167225579492	-0.6566001960452139	13.790568388207802	1.4284605061930633	1.9504054391036632	1.1494925802459104
0.8217123587715462	-0.6531691416678227	13.78124221669326	1.4334787813178451	1.9547687622336491	1.1507319493863672
0.824390743140429	-0.6497246031052295	13.770079267154454	1.438502536855406	1.959132085363635	1.1519712530147515
0.827051789263801	-0.6462666525176768	13.757085216148814	1.4435316269445608	1.9634954084936207	1.1532103924429797
0.8296954114642676	-0.6427953630745635	13.742266313012912	1.4485661960135787	1.9678587316236065	1.1544571878508936
0.832321523788379	-0.639310808182211	13.725629376485728	1.4536061664452173	1.9722220547535922	1.155711608108674
0.83493004077995	-0.6358130620734495	13.707181791102446	1.458651682396086	1.9765853778835782	1.1569812089379259
0.8375208767098753	-0.632302199227812	13.686931503360796	1.4637027321850526	1.980948701013564	1.1582480915066027
0.8400939461221082	-0.6287782947829523	13.664887017661684	1.4687593037719515	1.9853120241435498	1.1595121731751918
0.8426491638399571	-0.6252414245349704	13.641057392026353	1.4738213847544834	1.9896753472735356	1.160793801018265
0.845186444972422	-0.6216916649386726	13.615452233592015	1.4788891406542062	1.9940386704035216	1.1620781522180272
0.8477057042854033	-0.618129092658616	13.588081693888435	1.4839624297153318	1.9984019935335073	1.1633748554718824
0.8502068572963302	-0.6145537853497822	13.558956463897559	1.4890415014856542	2.002765316663493	1.1646736338784103
0.8526898188818948	-0.6109658206758646	13.528087768898818	1.4941261245265043	2.007128639793479	1.1659647026178714
0.8551545050017977	-0.6073652775130869	13.495487363102546	1.4992164629970137	2.011491962923465	1.167272917254354
0.8576008312856309	-0.6037522349656352	13.461167524074142	1.504312502364228	2.0158552860534504	1.1686026882981986
0.8600287136770898	-0.600126772811659	13.425141046951751	1.509414445276244	2.0202186091834364	1.1699170083415438
0.8624380676492505	-0.5964889709790269	13.38742123846025	1.5145219542495498	2.0245819323134224	1.1712406061175493
0.8648288101707737	-0.5928389108517893	13.348021910724333	1.5196354477311464	2.028945255443408	1.1725799307287534
0.8672008569586894	-0.5891766734519737	13.30695737488394	1.5247546445165616	2.033308578573394	1.1739100741052242
0.869554125033495	-0.5855023411174167	13.264242434514815	1.5298797456888797	2.0376719017033795	1.1752613176817945
0.8718885309596036	-0.5818159963548073	13.219892378857574	1.5350107342989983	2.0420352248333655	1.1766086252004748
0.8742039916467799	-0.5781177223597103	13.173922975858462	1.5401475929474362	2.0463985479633515	1.1779721711097813
0.8765004243574187	-0.574407603016323	13.126350465025034	1.5452904807403645	2.050761871093337	1.179334141068034
0.878777746055242	-0.5706857224941553	13.07719155010039	1.5504392248188443	2.055125194223323	1.1807070753952886
0.8810358746420954	-0.5669521660097954	13.02646339155921	1.5555940937239843	2.0594885173533086	1.1820861551986444
0.8832747273177677	-0.5632070188253309	12.974183598929383	1.5607548725440727	2.0638518404832946	1.1834586305245827
0.885494222388638	-0.559450367342021	12.920370222942676	1.5659217185558836	2.0682151636132806	1.1848468156218652
0.8876942778800516	-0.5556822982647125	12.865041747518347	1.5710946115762585	2.072578486743266	1.1862570034322226
0.8898748122047833	-0.5519028990008961	12.808217081583356	1.57627376379825	2.076941809873252	1.1876495753308212
0.8920357432880839	-0.5481122571568418	12.749915550733109	1.581458809300977	2.081305133003238	1.189057932248057
0.8941769907610829	-0.5443104617920116	12.690156888736658	1.586650251755592	2.0856684561332237	1.1904817298950434
0.8962984726664802	-0.5404976015451968	12.628961228890379	1.5918477222367295	2.0900317792632097	1.1918873276852149
0.898400108778046	-0.5366737665080603	12.566349095224094	1.5970514308460437	2.0943951023931953	1.1933143271912559
0.9004818184015104	-0.5328390469902538	12.50234139356397	1.6022613542470836	2.0987584255231813	1.1947645426843523
0.9025435212682309	-0.5289935340171867	12.4369594024561	1.6074777183740077	2.1031217486531673	1.1961942778823162
0.9045851365801278	-0.5251373188189781	12.370224763955367	1.6127001185683651	2.107485071783153	1.1976390514264044
0.9066065854436689	-0.5212704941230863	12.302159474283508	1.6179290907229333	2.111848394913139	1.1991036930971921
0.9086077872453734	-0.5173931522390731	12.232785874361145	1.6231642723270499	2.1162117180431244	1.2005470456627276
0.910588663127362	-0.5135053868813353	12.162126640217812	1.6284058401088863	2.1205750411731104	1.2020206082381686
0.9125491339057568	-0.5096072920821122	12.090204773284803	1.6336538809723402	2.1249383643030963	1.2034983309546043
0.9144891204197458	-0.5056989623797701	12.017043590575058	1.638908344317593	2.129301687433082	1.2049704802981027
0.9164085440722156	-0.501780493089472	11.942666714754848	1.6441692321076102	2.133665010563068	1.2064516791844244
0.9183073266307062	-0.4978519801987917	11.867098064111836	1.649436621351584	2.1380283336930535	1.2079500132920957
0.9201853899371709	-0.4939135202264701	11.79036184242402	1.6547105845733379	2.1423916568230394	1.2094531903833592
0.9220426559280703	-0.48996521023664935	11.712482528734505	1.6599910915120546	2.1467549799530254	1.2109493533418638
0.9238790470438505	-0.4860071480331774	11.63348486703656	1.6652781112186936	2.151118303083011	1.212463366021012
0.925694486238379	-0.48203943215781037	11.553393855873983	1.670571830410494	2.155481626212997	1.2139808498833435
0.9274888961199441	-0.47806216149646347	11.472234737861331	1.6758720926620052	2.1598449493429825	1.2155031246909656
0.9292622003177385	-0.47407543590285234	11.390032989129109	1.6811790962075621	2.1642082724729685	1.2170442193484576
0.9310143220761218	-0.4700793555632609	11.30681430869845	1.6864928070470029	2.1685715956029545	1.218577434805166
0.932745185183036	-0.4660740214146795	11.22260460779056	1.6918131904214908	2.17293491873294	1.2201123983524353
0.934454713980009	-0.46205953514256576	11.137429999075483	1.6971402963448305	2.177298241862926	1.221667548646586
0.9361428330280334	-0.4580359990340704	11.051316785865387	1.7024742509658166	2.181661564992912	1.2232321892383142
0.9378094668044643	-0.45400351585469695	10.964291451257118	1.707815010954124	2.1860248881228976	1.224788282794656
0.939454540389222	-0.4499621891372188	10.876380647229206	1.7131625450531232	2.1903882112528836	1.2263645912341854
0.941077979423246	-0.44591212315757406	10.787611183698047	1.7185170609275788	2.194751534382869	1.227939227156848
0.942679709145691	-0.44185342254864696	10.698010017538591	1.7238783363172638	2.199114857512855	1.2295190622543375
0.9442596561412657	-0.4377861929967474	10.607604241574197	1.7292466388537653	2.203478180642841	1.2311127030181084
0.9458177463570594	-0.43371054045805907	10.516421073540975	1.7346218213826603	2.2078415037728267	1.232703037878688
0.947353906793452	-0.4296265718183249	10.424487845031388	1.7400040022089245	2.2122048269028127	1.234302908501933
0.9488680644286642	-0.4255343944770557	10.331831990422387	1.7453931462428107	2.2165681500327983	1.2359269356240843
0.9503601468498296	-0.421434116585849	10.238481035792864	1.7507894993792865	2.2209314731627843	1.2375409366087537
0.9518300811057909	-0.41732584663125477	10.144462587835653	1.7561927282288297	2.2252947962927703	1.239149307145254
0.9532777960897962	-0.41320969429421045	10.049804322768997	1.7616031170460325	2.229658119422756	1.2407857401119293
0.9547032200089487	-0.40908576953891046	9.954533975252494	1.767020626467204	2.234021442552742	1.2424124173092375
0.9561062817185486	-0.4049541830911008	9.858679327312608	1.7724452107208863	2.238384765682728	1.2440675888635782
0.9574869107560012	-0.40081504644228	9.762268197282648	1.7778771642387117	2.2427480888127134	1.245716786277942
0.9588450359376883	-0.39666847138236166	9.665328428762324	1.7833161404548425	2.2471114119426994	1.2473550784471181
0.9601805880191483	-0.3925145708811006	9.567887879601644	1.7887623907688992	2.251474735072685	1.2490163859141157
0.9614934972232533	-0.38835345827045836	9.469974410914443	1.7942158646276232	2.255838058202671	1.250694974483972
0.9627836944978345	-0.38418524765565815	9.371615876126034	1.7996767633903454	2.260201381332657	1.2523647405863754
0.9640511104716534	-0.38001005358999146	9.272840110060375	1.8051448087071815	2.2645647044626425	1.2540342798444946
0.9652956774613656	-0.37582799168887276	9.173674918071168	1.810620276948426	2.2689280275926285	1.2557287191230957
0.9665173271618945	-0.3716391779253036	9.074148065222174	1.8161031090374564	2.273291350722614	1.2574094780151233
0.9677159920527402	-0.36744372905585904	8.974287265521221	1.8215932446669996	2.2776546738526	1.2591160928520444
0.96889160541119	-0.3632417626152383	8.874120171213013	1.8270909697800137	2.282017996982586	1.2608220563070924
0.9700440998631863	-0.3590333965101106	8.773674362135173	1.8325959927491615	2.2863813201125716	1.262516686686955
0.9711734098168374	-0.3548187496962895	8.672977335142633	1.8381085063020421	2.2907446432425576	1.2642381864670647
0.9722794694318924	-0.35059794161434427	8.572056493604691	1.8436285521908076	2.295107966372543	1.2659597870151362
0.9733622132596944	-0.3463710923693361	8.47093913697967	1.8491560895426726	2.299471289502529	1.2676874132687288
0.9744215765985338	-0.3421383228205664	8.369652450471605	1.8546912118146226	2.303834612632515	1.2694152583843803
0.9754574949318834	-0.33789975443686654	8.268223494773654	1.860233827459603	2.3081979357625007	1.2711588111154182
0.9764699047181125	-0.3336555094908937	8.16667919590263	1.8657841650994733	2.3125612588924866	1.2728956484626386
0.9774587420385823	-0.3294057107320915	8.065046335129214	1.8713419375095937	2.316924582022472	1.2746400928448283
0.9784239447943808	-0.3251504819043	7.963351539008285	1.8769074982985074	2.321287905152458	1.2764083276426557
0.9793654499889668	-0.3208899471133099	7.861621269513569	1.8824807014682134	2.325651228282444	1.2781623472034884
0.9802831958586551	-0.3166242313169471	7.759881814281164	1.8880615689653668	2.3300145514124297	1.2799191013102778
0.9811771211652254	-0.31235346015907145	7.6581592769659474	1.8936501027067294	2.3343778745424157	1.2816883237111465
0.982047165287943	-0.3080777599870303	7.556479567715322	1.8992464095819308	2.3387411976724017	1.2834687453300195
0.9828932677810226	-0.30379725776090366	7.454868393764089	1.9048504804329536	2.3431045208023873	1.2852386160213134
0.9837153688757618	-0.29951208115699374	7.353351250154978	1.9104622323436038	2.3474678439323733	1.2870318598582489
0.9845134098040511	-0.2952223586236071	7.251953410588329	1.9160819521992503	2.351831167062359	1.2888231779398565
0.9852873312188	-0.29092821908460026	7.150699918405346	1.9217093363091378	2.356194490192345	1.2906055842174209
0.9860370757344534	-0.286629792407557	7.049615577708397	1.9273446105938596	2.360557813322331	1.292408851883366
0.9867625856604629	-0.2823272089878042	6.948724944622483	1.93298773118278	2.3649211364523164	1.2942094951603647
0.9874638041664237	-0.2780205999570739	6.848052318701331	1.9386387190444205	2.3692844595823024	1.2960101841024951
0.9881406750103446	-0.27371009713288746	6.747621734482055	1.944297553608763	2.373647782712288	1.297823891410192
0.9887931427245897	-0.2693958330451736	6.647456953191623	1.9499643690524975	2.378011105842274	1.299634108435297
0.98942115195507	-0.26507794083448794	6.547581454609055	1.9556390007404714	2.38237442897226	1.3014509345711494
0.9900246487577133	-0.2607565544428459	6.4480184290862965	1.9613216709832093	2.3867377521022455	1.303280443847957
0.9906035789344133	-0.25643180837085805	6.348790769731616	1.9670122681514712	2.3911010752322315	1.3050896297507197
0.991157889482496	-0.2521038378819391	6.249921064758345	1.972710726519601	2.3954643983622175	1.3069156986832566
0.991687528404525	-0.2477727789641983	6.151431590002492	1.978417259145484	2.399827721492203	1.308758772952959
0.9921924435079815	-0.24343876818029725	6.053344301612072	1.984131801370796	2.404191044622189	1.310580371978271
0.9926725836143768	-0.23910194281894132	5.9556808289113325	1.9898542304470004	2.4085543677521746	1.3124123258436557
0.9931278988193111	-0.23476244091194493	5.8584624674427666	1.9955847594856602	2.4129176908821606	1.3142497045800479
0.9935583390426392	-0.23042040107440181	5.761710172189631	2.0013232227161426	2.4172810140121466	1.3160899162096256
0.9939638556795944	-0.22607596267642432	5.665444550981934	2.007069810630737	2.421644337142132	1.3179282140752793
0.9943444000610393	-0.2217292656878569	5.5696858580883	2.012824316036414	2.426007660272118	1.3197655305065898
0.9946999251884958	-0.21738045083546131	5.474453987996561	2.0185869375615724	2.4303709834021037	1.3216092619853996
0.9950303839774873	-0.2130296594447545	5.379768469385185	2.0243575325596623	2.4347343065320897	1.323451995247937
0.9953357307486976	-0.2086770335607644	5.285648459288354	2.0301362349661547	2.4390976296620757	1.3252948143659093
0.9956159200319561	-0.20432271585276274	5.192112737456522	2.0359229115948088	2.443460952792061	1.3271335139553642
0.9958709077361789	-0.19996684969235734	5.0991797009150295	2.041717659682196	2.447824275922047	1.3289762717470517
0.9961006501534444	-0.1956095790835497	5.0068673587225625	2.0475204174062407	2.4521875990520328	1.3308253426175025
0.9963051046589912	-0.1912510487014334	4.915193326931676	2.053331301681025	2.4565509221820188	1.3326687869646396
0.9964842289395784	-0.18689140385021286	4.8241748237530535	2.0591501464917874	2.4609142453120048	1.334498796090144
0.9966379822340301	-0.1825307905147846	4.733828664925562	2.0649770006088612	2.4652775684419903	1.3363357930412507
0.9967663244043692	-0.1781693553124708	4.644171259293421	2.070811876242197	2.4696408915719763	1.3381736089922105
0.9968692161023733	-0.17380724549781112	4.555218604592534	2.0766547683289662	2.474004214701962	1.3400075852413293
0.9969466188521553	-0.16944460896115165	4.466986283447004	2.0825056484242763	2.478367537831948	1.3418415944906115
0.9969984951594425	-0.16508159422528235	4.379489459577592	2.088364545261002	2.482730860961934	1.343661440150018
0.9970248082693725	-0.16071835043689342	4.292742874223123	2.0942313065056295	2.4870941840919194	1.3454842036076955
0.9970255229637541	-0.1563550273654396	4.206760842776224	2.1001061099542664	2.4914575072219054	1.347311908249736
0.9970006041278252	-0.15199177539147735	4.121557251634295	2.105988820930773	2.4958208303518914	1.3491154361296833
0.9969500181208326	-0.1476287455047397	4.0371455552667985	2.111879363129237	2.500184153481877	1.3509210670636307
0.9968737325284339	-0.14326608929033757	3.953538773499701	2.1177778312081807	2.504547476611863	1.3527200748041481
0.9967717154238891	-0.13890395893384322	3.8707494890177374	2.123684072710815	2.5089107997418485	1.354516435665839
0.9966439364531433	-0.13454250719488015	3.788789845085296	2.1295982169955536	2.5132741228718345	1.3563147166358718
0.9964903656125527	-0.13018188743003134	3.707671543486309	2.1355201514600903	2.5176374460018205	1.3580795661445244
0.9963109743112276	-0.12582225355805554	3.6274058426837605	2.1414496969621926	2.522000769131806	1.3598481435860519
0.9961057356676144	-0.12146376002980086	3.5480035561989176	2.147387065176445	2.526364092261792	1.3616119564669495
0.995874622812668	-0.1171065618951107	3.469475051210789	2.153332002849628	2.5307274153917776	1.3633566694343617
0.9956176109229773	-0.11275081470028547	3.391830247375628	2.1592845965567715	2.5350907385217636	1.365099313750231
0.9953346757464493	-0.10839667455295987	3.315078615866771	2.165244741670456	2.5394540616517496	1.3668194461944636
0.9950257944418286	-0.1040442980669094	3.2392291786344845	2.1712123463649613	2.543817384781735	1.3685366034663233
0.99469094552899	-0.0996938423502931	3.1642905078858043	2.1771874765027297	2.548180707911721	1.370231623199309
0.9943301082091629	-0.09534546504774799	3.090270725783898	2.1831698730348483	2.5525440310417067	1.3719155830717948
0.993943263784205	-0.09099932421621154	3.017177504366721	2.1891596984947403	2.5569073541716927	1.3735873035088706
0.993530393829491	-0.08665557846661198	2.94501806568421	2.195156683539759	2.5612706773016787	1.3752320101601199
0.9930914820767865	-0.08231438678574743	2.8737991821536837	2.201160861772797	2.5656340004316642	1.3768719117577493
0.9926265131034906	-0.077975908643525	2.8035271771324104	2.2071721576589596	2.5699973235616502	1.3784825162948913
0.9921354728124141	-0.07364030393723453	2.734207925706797	2.213190391068059	2.5743606466916362	1.3800706423103195
0.9916183488902544	-0.06930773292387538	2.6658468556970245	2.219215545968173	2.5787239698216218	1.381648171898985
0.9910751301009808	-0.0649783562847217	2.598448948876291	2.2252475459199577	2.5830872929516078	1.3831953535620245
0.9905058065528771	-0.06065233508340473	2.5320187424033387	2.231286202527145	2.5874506160815933	1.3847174483477578
0.9899103701872956	-0.056329830685348914	2.4665603304671704	2.2373314852616986	2.5918139392115793	1.3862268009395589
0.9892888140998761	-0.052011004830228025	2.402077366142543	2.2433833134550376	2.5961772623415653	1.3876924740821934
0.9886411327620203	-0.04769601959024605	2.3385730634547497	2.2494413866006386	2.600540585471551	1.389130389664508
0.9879673229728492	-0.043385037207460564	2.276050199652256	2.2555057629746162	2.604903908601537	1.3905484889883544
0.9872673823144107	-0.03907822030732028	2.2145111176854084	2.261576211371378	2.6092672317315224	1.3919229669627102
0.9865413104032836	-0.034775731688329925	2.153957728889637	2.26765258232843	2.6136305548615084	1.3932754027751901
0.9857891085402242	-0.03047773435307255	2.0943915158710995	2.2737348329541174	2.6179938779914944	1.3945915191431493
0.9850107792547109	-0.02618439156918234	2.035813535593078	2.279822689193148	2.62235720112148	1.3958580980121096
0.9842063273001667	-0.021895866672495934	1.978224422660842	2.2859159928045854	2.626720524251466	1.397088825495831
0.9833757591570239	-0.01761232312815486	1.9216243928030814	2.2920145891670094	2.6310838473814515	1.3982832532312652
0.9825190830182999	-0.013333924510679995	1.866013246547502	2.298118316126777	2.6354471705114375	1.3994391899832546
0.9816363088226311	-0.009060834474636958	1.8113903730884164	2.304226999940335	2.6398104936414235	1.400533870190368
0.9807274483041255	-0.004793216720600069	1.7577547543438032	2.310340279787037	2.644173816771409	1.4015849840050751
0.9797925157895131	-0.0005312347955105934	1.7051049691994826	2.316458136299035	2.648537139901395	1.4025870311641444
0.9788315267400289	0.0037249476234466616	1.6534391979376466	2.3225801606568313	2.652900463031381	1.4035331270727023
0.9778444994093521	0.007975167121915705	1.6027552268472995	2.3287062734131503	2.6572637861613666	1.4044337486521132
0.9768314534387922	0.012219260263942877	1.553050453013616	2.334836157176884	2.6616271092913526	1.4052554859768125
0.975792410866297	0.016457063854154574	1.5043218892835974	2.3409694409441544	2.665990432421338	1.4060210151556145
0.9747273963476473	0.020688415034538332	1.4565661694049388	2.3471060052102333	2.670353755551324	1.4067221025066212
0.973636436086302	0.024913151055266092	1.4097795533352202	2.3532454071188136	2.67471707868131	1.4073567695110871
0.9725195591958192	0.02913110965489396	1.3639579327182603	2.3593875098993324	2.6790804018112957	1.4079231295388839
0.9713767964002487	0.03334212876310627	1.319096836524544	2.3655318542315316	2.6834437249412817	1.4083952551819219
0.9702081813873658	0.03754604689840979	1.2751914368524055	2.3716780770855275	2.6878070480712672	1.408796803093922
0.9690137503922038	0.04174270310716294	1.2322365548867529	2.377825925584311	2.6921703712012532	1.4091187321515237
0.9677935417253047	0.045931936873126966	1.1902266670118722	2.383974957799314	2.6965336943312392	1.40934212470911
0.9665475965556907	0.050113588385506336	1.1491559110748706	2.3901247557659246	2.700897017461225	1.4094760177606136
0.965275958796965	0.05428749856030074	1.109018092796281	2.3962749564182246	2.705260340591211	1.4095107658048178
0.9639786748647428	0.05845350901826496	1.0698066923241483	2.402425057618725	2.709623663721197	1.4094469476466975
0.9626557942421083	0.06261146231224596	1.0315148709280444	2.408574701352534	2.7139869868511823	1.4092695778404367
0.9613073688635705	0.06676120179023542	0.9941354778291733	2.414723254709478	2.7183503099811683	1.4089738919210766
0.9599334542395324	0.07090257201547767	0.9576610571628723	2.4208703180968643	2.722713633111154	1.4085652846264392
0.9585341084680855	0.07503541851015944	0.9220838550695971	2.427015305682489	2.72707695624114	1.4080323287075065
0.9571093929862418	0.07915958806686585	0.8873958269105353	2.433157718152099	2.731440279371126	1.4073633497958318
0.9556593721898061	0.08327492868783193	0.8535886446038162	2.439296867795406	2.7358036025011114	1.4065546061239924
0.9541841141851115	0.08738128991844157	0.8206537040774059	2.445432222645077	2.7401669256310974	1.405605228401968
0.952683690121358	0.0914785226877114	0.7885821328344617	2.4515630874048364	2.744530248761083	1.4044938373020428
0.9511581748334785	0.0955664796154585	0.7573647976272058	2.4576887435375223	2.748893571891069	1.4032321861077213
0.9496076469051534	0.09964501512224921	0.7269923122349561	2.463808598313606	2.753256895021055	1.401796938569934
0.9480321881232083	0.10371398530683668	0.6974550453422764	2.469921729548733	2.7576202181510405	1.4001774145520602
0.9464318847851088	0.1077732485358891	0.6687431285128298	2.4760274513116034	2.7619835412810265	1.3983810588820524
0.9448068266985973	0.11182266515462974	0.6408464642547393	2.4821249063862414	2.766346864411012	1.3963841364600729
0.9431571078380626	0.11586209783978069	0.6137547341730368	2.488213201713526	2.770710187540998	1.3941780936839328
0.9414828264455707	0.11989141174607099	0.587457407204871	2.4942914054332226	2.775073510670984	1.3917639630115528
0.9397840851408069	0.12391047466124888	0.5619437479329951	2.500358633496104	2.7794368338009696	1.3891153349337946
0.9380609906806466	0.1279191570155936	0.5372028249731451	2.506413723575492	2.7838001569309556	1.3862272029630445
0.9363136550238261	0.13191733245434972	0.513223519430767	2.5124557479323126	2.788163480060941	1.3830883847495863
0.9345421943346731	0.13590487753415192	0.48999453342259774	2.518483446655477	2.792526803190927	1.3796857767397752
0.9327467302519605	0.13988167240745858	0.4675043986585693	2.5244957776558348	2.796890126320913	1.3760074563140674
0.9309273889574292	0.14384760054481593	0.44574148507943295	2.530491376977813	2.8012534494508987	1.3720261728992762
0.9290843023893308	0.14780254942427884	0.4246940095455635	2.53646896472615	2.8056167725808847	1.3677476466588765
0.9272176078361303	0.1517464104996365	0.4043500445722681	2.542427226863114	2.8099800957108707	1.3631436471708835
0.9253274479984064	0.15567907938024728	0.38469752710702937	2.5483646371365376	2.8143434188408563	1.3581894915635475
0.9234139717459139	0.15960045635368614	0.3657242673439899	2.5542796661100002	2.8187067419708423	1.3528893656240242
0.9214773340441064	0.1635104465261299	0.34741795757105376	2.560170824059216	2.823070065100828	1.347204461895485
0.9195176957119772	0.16740895987661614	0.329766181044897	2.566036242888817	2.827433388230814	1.3411206391642998
0.9175352248061046	0.1712959121330811	0.3127564208892578	2.57187430946915	2.8317967113608	1.3346261653472178
0.9155300955272708	0.1751712244187985	0.29637606901174385	2.5776830533231045	2.8361600344907854	1.3276826944046254
0.9135024895065504	0.17903482410838956	0.28061243503455774	2.5834605266887047	2.8405233576207713	1.3202788823256235
0.9114525956055466	0.18288664494161855	0.2654527552343482	2.589204660093671	2.844886680750757	1.3123879544964487
0.9093806102715979	0.18672662743019458	0.2508842014865826	2.594913272123443	2.849250003880743	1.303984788108178
0.9072867378475793	0.19055471925362352	0.23689389020967755	2.600584074067876	2.853613327010729	1.2950367382895345
0.9051711908566331	0.19437087565316585	0.22346889130424916	2.606214599632163	2.8579766501407144	1.285516213662704
0.903034190547367	0.1981750599829356	0.21059623708277084	2.6118023193259683	2.8623399732707004	1.2753956047575044
0.9008759669942957	0.20196724402799954	0.19826293118499194	2.6173445259164048	2.8667032964006864	1.2646479918727833
0.8986967596273816	0.2057474085731823	0.18645595747443303	2.622838454994425	2.871066619530672	1.2532280531932507
0.8964968172967318	0.20951554371917758	0.17516228891134	2.628281003819695	2.875429942660658	1.2411000093165405
0.8942763993903537	0.2132716498222722	0.16436889639744445	2.633669095748978	2.8797932657906435	1.22823798048085
0.8920357755679121	0.21701573764482346	0.1540627575879263	2.6389994021984133	2.8841565889206295	1.2145947220915931
0.8897752265349206	0.2207478291236205	0.14423086566599874	2.6442684342379	2.8885199120506155	1.200124902082068
0.8874950444627406	0.22446795794590332	0.13486023807552622	2.6494724676866666	2.892883235180601	1.184786787394485
0.8851955336789538	0.22817617030388893	0.12593792520716168	2.65460764942498	2.897246558310587	1.1685395640931417
0.882877010953564	0.23187252541514652	0.11745101903345727	2.6596698991032888	2.9016098814405726	1.1513232890170095
0.8805398061432199	0.23555709627362836	0.1093866616884893	2.6646548404990984	2.9059732045705586	1.1330938522305258
0.8781842630784377	0.23922997057131754	0.10173205398752488	2.6695580083310535	2.9103365277005446	1.1137952233373911
0.8758107396815195	0.2428912511425045	0.09447446388232543	2.67437453741921	2.91469985083053	1.093367125936938
0.8734196092199895	0.24654105714455615	0.08760123484768721	2.679099436471387	2.919063173960516	1.071754263284342
0.8710112605482553	0.25017952459830994	0.08109979419489598	2.6837273577525087	2.9234264970905017	1.0488898283133883
0.868586099186213	0.25380680748012746	0.07495766130776023	2.68825272696876	2.9277898202204877	1.0247088094387384
0.8661445479182617	0.2574230785073923	0.06916245579699673	2.6926696290519576	2.9321531433504737	0.9991410151095053
0.8636870478033145	0.26102853020193817	0.06370190556871318	2.6969718771714497	2.9365164664804593	0.9721165617540688
0.8612140589317621	0.2646233757866395	0.05856385480285103	2.701152946409845	2.9408797896104453	0.9435610072769696
0.8587260614212584	0.2682078502424554	0.05373627183743812	2.7052060003066583	2.945243112740431	0.9133927337692146
0.8562235563178151	0.27178221129639346	0.04920725695459861	2.7091238016938775	2.949606435870417	0.8815319241346201
0.8537070668191608	0.2753467406257485	0.04496505006428826	2.7128988175754536	2.953969759000403	0.8478952238398625
0.8511771391285415	0.2789017447912745	0.040998038281799924	2.7165230833778473	2.9583330821303884	0.8123976192047349
0.8486343438017689	0.2824475564984599	0.03729476339512215	2.7199883242206964	2.9626964052603744	0.7749486112882455
0.8460792766748312	0.28598453553621384	0.03384392921831095	2.7232857857782165	2.9670597283903604	0.735455531300244
0.8435125604075553	0.2895130701243921	0.030634408827077804	2.726406384482293	2.971423051520346	0.693831623762982
0.8409348455151935	0.2930335778534514	0.02765525167286936	2.7293406089227776	2.975786374650332	0.6499801001003952
0.8383468117744667	0.2965465068441269	0.02489569057177913	2.73207853089189	2.9801496977803175	0.6038077825532302
0.8357491696205217	0.3000523368423894	0.022345148564687393	2.7346098258501375	2.9845130209103035	0.5552237900949657
0.8331426615083866	0.30355158021746964	0.01999324564510832	2.73692377250317	2.9888763440402895	0.5041367813938383
0.8305280633190555	0.30704478290912895	0.0178298053512751	2.739009249208002	2.993239667170275	0.45046049334262594
0.8279061858278864	0.3105325253247857	0.015844861219081356	2.740854781882663	2.997602990300261	0.3941103431478099
0.8252778760628265	0.31401542304300256	0.014028663092556827	2.742448510760049	3.0019663134302466	0.33500997972399393
0.8226440188433616	0.31749412752659145	0.012371683288639319	2.7437782954692747	3.0063296365602326	0.27309318894569623
0.8200055380259904	0.32096932647241216	0.010864622613071806	2.744831698415986	3.0106929596902186	0.20830191396330044
0.8173633978883915	0.3244417441071385	0.009498416224341487	2.7455960725877073	3.015056282820204	0.14059320286603816
0.8147186042965566	0.32791214114397127	0.00826423934264307	2.746058605563954	3.01941960595019	0.06994056340414201
0.8120722058146177	0.3313813145053732	0.007153512800944861	2.7462064191437587	3.023782929080176	-0.003661512411365031
0.8094252945706576	0.3348500966552448	0.006157908435301312	2.7460266528403636	3.0281462522101616	-0.08019524016390434
0.8067790069396074	0.33831935457451506	0.005269354311654336	2.7455065836511148	3.0325095753401476	-0.15961316473080012
0.8041345239205024	0.3417899882772176	0.004480039786437683	2.7446337652133233	3.036872898470133	-0.2418354056458354
0.8014930711413988	0.34526292881117937	0.0037824203983930775	2.7433961716129067	3.041236221600119	-0.32674359869625524
0.7988559184730518	0.3487391357297186	0.0031692225890890377	2.7417823894097912	3.045599544730105	-0.4141753171961162
0.7962243790770877	0.35221959390992386	0.0026334482497242947	2.7397818101301246	3.0499628678600907	-0.5039220247354994
0.7935998078751243	0.3557053097248597	0.002168379091885132	2.7373848401573158	3.0543261909900767	-0.5957191794884671
0.7909835993609897	0.35919730653860954	0.0017675808400189946	2.734583179580448	3.0586895141200623	-0.6892417691703046
0.7883771844915627	0.3626966193661657	0.0014249072434758905	2.7313700710501694	3.0630528372500483	-0.7841061331566368
0.7857820267290738	0.36620428880960865	0.0011345039060637742	2.727740562726116	3.0674161603800343	-0.8798616034388234
0.783199617147493	0.36972135427525304	0.0008908119311572702	2.723691830079227	3.07177948351002	-0.975983939505165
0.7806314683504858	0.37324884637206907	0.0006885713804932531	2.719223496130641	3.076142806640006	-1.0718825203676863
0.7780791071515147	0.376787778562244	0.0005228245448837404	2.7143378904917315	3.0805061297699914	-1.166900449502576
0.7755440661721017	0.38033913829752364	0.00038891902517142836	2.70904036868723	3.0848694528999774	-1.2603084919418972
0.7730278740816049	0.38390387757275696	0.00028251062185207675	2.7033396241041165	3.0892327760299634	-1.3513234567891477
0.7705320444352607	0.3874829030145636	0.0001995660318848705	2.697247846897029	3.093596099159949	-1.4391138463496005
0.7680580635893419	0.39107706599232295	0.00013636535131141903	2.6907809866391963	3.097959422289935	-1.5228039052108087
0.7656073772622475	0.39468715259278864	8.95043824030789e-5	2.6839588758929507	3.1023227454199205	-1.6014978798248642
0.7631813761834201	0.39831387390854994	5.5896744156747746e-5	2.67680528115587	3.1066860685499065	-1.6743014214921659
0.7607813810515588	0.4019578569084707	3.277578505958618e-5	2.669347839655021	3.1110493916798925	-1.7403292178001464
0.7584086271935455	0.40561963623906294	1.7696297144717314e-5	2.661618043696235	3.115412714809878	-1.798732701189719
0.7560642487461039	0.40929964689554754	8.536030461263643e-6	2.653650935655495	3.119776037939864	-1.8487354708754582
0.7537492634350796	0.4129982184774439	3.4970071844944986e-6	2.645484783213643	3.12413936106985	-1.8896433260774494
0.751464558075903	0.4167155710513087	1.1066346941189596e-6	2.637160686791301	3.1285026841998356	-1.9208659768341483
0.7492108751144624	0.42045181272523463	2.1861705170029453e-7	2.6287220653209964	3.1328660073298216	-1.9419433700438926
0.7469888007503158	0.42420693912215823	1.3664411201478487e-8	2.6202140339440305	3.137229330459807	-1.952566233775134
0.7447987551576535	0.4279808348598184	0.0	2.611682710499676	3.141592653589793	-1.9525662337716225
0.7426409851987019	0.4317732770203418	1.3664411200388419e-8	2.6031746791227413	3.145955976719779	-1.9419433700429258
0.7405155591637171	0.4355839400737327	2.1861705169164515e-7	2.5947360576524137	3.1503192998497647	-1.9208659768577099
0.7384223651658416	0.4394124029015432	1.1066346940898505e-6	2.5864119612298886	3.1546826229797507	-1.889643326073938
0.7363611118125605	0.44325815683936304	3.497007184425318e-6	2.5782458087882505	3.159045946109736	-1.848735470868537
0.7343313318511795	0.4471206148708561	8.536030461127882e-6	2.570278700747357	3.163409269239722	-1.7987327011908385
0.7323323886043007	0.45099912162377365	1.7696297144483265e-5	2.5625489047887147	3.167772592369708	-1.740329217792869
0.7303634848425747	0.4548929637769343	3.277578505921605e-5	2.555091463287785	3.1721359154996938	-1.6743014214964402
0.728423673660265	0.45880138050415964	5.58967441561936e-5	2.547937868550748	3.1764992386296798	-1.6014978798250676
0.7265118711024792	0.462723573732025	8.950438240229245e-5	2.541115757804458	3.1808625617596658	-1.5228039052163047
0.7246268704623223	0.4666587181160696	0.00013636535131033962	2.5346488975466217	3.1852258848896513	-1.439113846352603
0.7227673570891096	0.4706059701667388	0.00019956603188343318	2.528557120339511	3.1895892080196373	-1.3513234567883843
0.720931923850179	0.47456447664798873	0.00028251062185021794	2.522856375756427	3.193952531149623	-1.2603084919595555
0.719119086747722	0.4785333820860944	0.000388919025169058	2.5175588539517415	3.198315854279609	-1.16690044949652
0.7173273003474552	0.48251183533233066	0.0005228245448807936	2.512673248313069	3.202679177409595	-1.0718825203458549
0.7155549724076364	0.48649899502444327	0.0006885713804896199	2.5082049143644367	3.2070425005395804	-0.9759839395215004
0.713800478062671	0.4904940342395391	0.0008908119311528606	2.504156181717452	3.2114058236695664	-0.879861603459942
0.7120621728992343	0.4944961441699931	0.0011345039060585154	2.50052667339331	3.215769146799552	-0.7841061331483421
0.7103384048448342	0.4985045369191258	0.0014249072434696479	2.497313564863192	3.220132469929538	-0.6892417691686252
0.7086275250673476	0.5025184476211291	0.0017675808400116635	2.4945119042861785	3.224495793059524	-0.5957191794946755
0.7069278976051244	0.506537135868098	0.002168379091876597	2.492114934313461	3.2288591161895095	-0.5039220247327005
0.7052379076913076	0.5105598865225466	0.002633448249714389	2.490114355033728	3.2332224393194955	-0.41417531720471645
0.703555968985666	0.5145860100833844	0.003169222589077702	2.4885005728306036	3.237585762449481	-0.32674359869625524
0.7018805297538846	0.5186148426831926	0.003782420398380144	2.487262979230195	3.241949085579467	-0.2418354056461407
0.7002100778613559	0.5226457457099866	0.004480039786423011	2.4863901607923937	3.246312408709453	-0.15961316472688147
0.6985431448511485	0.5266781052024117	0.00526935431163779	2.4858700916031893	3.2506757318394386	-0.08019524016426072
0.6968783091722076	0.5307113310699765	0.006157908435282652	2.485690325299746	3.2550390549694246	-0.003661512421593738
0.6952141985582685	0.534744856153727	0.007153512800923996	2.485838138879509	3.25940237809941	0.06994056341518484
0.6935494917527294	0.5387781352152675	0.00826423934261992	2.4863006718558935	3.263765701229396	0.1405932028580995
0.6918829196007588	0.5428106438636086	0.009498416224315713	2.487065046027409	3.268129024359382	0.20830191394187625
0.6902132655904932	0.5468418774493331	0.010864622613043445	2.4881184489741397	3.2724923474893677	0.2730931889639653
0.6885393659940471	0.5508713499802839	0.012371683288607983	2.489448233683505	3.2768556706193537	0.3350099797249608
0.6868601095482227	0.5548985930230895	0.014028663092522414	2.49104196256076	3.2812189937493397	0.39411034312964266
0.685174436904214	0.5589231546729975	0.015844861219043816	2.4928874952353928	3.2855823168793252	0.45046049335382143
0.6834813396750875	0.56294459850692	0.017829805351233984	2.494972971940351	3.2899456400093112	0.5041367814033546
0.6817798595064233	0.5669625026835166	0.0199932456450637	2.497286918593341	3.2943089631392968	0.5552237900909454
0.6800690866852916	0.570976458972659	0.0223451485646388	2.4998182135515954	3.2986722862692828	0.6038077825410169
0.6783481588485394	0.5749860719361956	0.024895690571726498	2.502556135520594	3.3030356093992688	0.6499801000893524
0.6766162594683027	0.5789909581110331	0.02765525167281268	2.5054903599610956	3.3073989325292543	0.6938316237660862
0.674872616325571	0.5829907452713048	0.030634408827016672	2.508610958665183	3.3117622556592403	0.7354555313154598
0.6731164999623792	0.5869850717546558	0.03384392921824517	2.5119084202228255	3.316125578789226	0.7749486112937924
0.6713472220323683	0.5909735858066614	0.03729476339505147	2.5153736610656	3.320488901919212	0.8123976191891629
0.6695641335908633	0.5949559449499884	0.040998038281723895	2.5189979268679323	3.324852225049198	0.8478952238257154
0.6677666237635902	0.5989318155662844	0.04496505006420714	2.5227729427494463	3.3292155481791834	0.8815319241499885
0.6659541178051575	0.6029008722410265	0.04920725695451197	2.526690744136862	3.3335788713091694	0.9133927337778657
0.6641260758209688	0.6068627974347567	0.05373627183734567	2.530743798033554	3.3379421944391554	0.9435610072534589
0.6622819909992268	0.6108172809543695	0.05856385480275256	2.534924867271865	3.342305517569141	0.9721165617533564
0.6604213883747736	0.6147640196853406	0.06370190556860811	2.5392271153914354	3.346668840699127	0.9991410151267057
0.6585438231726533	0.6187027171411571	0.06916245579688514	2.543644017474705	3.3510321638291125	1.0247088094386876
0.6566488795008033	0.6226330831822766	0.07495766130764231	2.5481693866908834	3.3553954869590985	1.0488898283080959
0.654736168935381	0.6265548336880573	0.08109979419477065	2.552797307972032	3.3597588100890845	1.0717542632832224
0.6528053293649718	0.6304676903542299	0.08760123484755507	2.5575222070241725	3.36412213321907	1.0933671259256406
0.6508560235632376	0.6343713803557534	0.09447446388218536	2.5623387361122667	3.368485456349056	1.1137952233417168
0.6488879382086414	0.6382656362248115	0.10173205398737703	2.567241903944322	3.3728487794790416	1.133093852243299
0.6469007823978221	0.642150195468818	0.10938666168833397	2.5722268453401425	3.3772121026090276	1.151323289003066
0.6448942870570248	0.6460248006337385	0.11745101903329312	2.577289095018319	3.3815754257390136	1.1685395640956862
0.6428682032907947	0.6498891988157182	0.12593792520698965	2.582424276756787	3.385938748868999	1.1847867873979456
0.640822301938755	0.6537431417829132	0.13486023807534486	2.587628310205429	3.390302071998985	1.2001249020877167
0.6387563723325822	0.6575863856730413	0.1442308656658083	2.59289734224509	3.3946653951289707	1.214594722093476
0.6366702213227398	0.6614186908149634	0.15406275758772736	2.598227648694367	3.3990287182589567	1.2282379804724026
0.6345636726847794	0.6652398217434422	0.16436889639723593	2.6036157406237344	3.4033920413889427	1.2411000093086528
0.6324365661198181	0.6690495469826121	0.17516228891112176	2.6090582894488517	3.4077553645189282	1.2532280531759994
0.63028875654539	0.6728476389731599	0.18645595747420488	2.6145522185268746	3.4121186876489142	1.264647991896345
0.6281201130417657	0.676633873790344	0.19826293118475258	2.6200944251175144	3.4164820107789	1.2753956047732289
0.6259305188560085	0.6804080314497917	0.21059623708252173	2.625682144811253	3.420845333908886	1.2855162136350715
0.6237198700272475	0.684169895414978	0.2234688913039893	2.631312670375366	3.425208657038872	1.2950367382840384
0.6214880750809855	0.6879192527005015	0.23689389020940663	2.6369834723199252	3.4295719801688573	1.3039847881241573
0.619235054271023	0.6916558937009918	0.2508842014863004	2.6426920843497097	3.4339353032988433	1.312387954500876
0.6169607392540551	0.6953796122645065	0.26545275523405354	2.6484362177547025	3.4382986264288293	1.3202788823201275
0.6146650723390075	0.699090205498994	0.28061243503425115	2.654213691120228	3.442661949558815	1.3276826943991804
0.6123480060032943	0.7027874737246674	0.2963760690114262	2.66002243497421	3.447025272688801	1.3346261653440628
0.6100095023948163	0.706471220405671	0.3127564208889267	2.665860501554488	3.4513885958187864	1.3411206391575314
0.6076495328016353	0.7101412520480319	0.32976618104455446	2.671725920384085	3.4557519189487724	1.3472044619078
0.6052680776542456	0.713797378429551	0.3474179575706972	2.6776170783334132	3.4601152420787584	1.3528893656352199
0.602865125138411	0.7174394119196926	0.3657242673436202	2.6835321073068608	3.464478565208744	1.3581894915431412
0.6004406720511901	0.7210671682462029	0.3846975271066477	2.689469517580121	3.46884188833873	1.3631436471676266
0.5979947223471458	0.7246804657404531	0.40435004457187135	2.69542777971722	3.4732052114687155	1.3677476466787741
0.5955272872133984	0.7282791255739769	0.42469400954515446	2.701405367465595	3.4775685345987015	1.3720261729025331
0.5930383849853408	0.7318629718926463	0.44574148507900857	2.7074009667875636	3.4819318577286875	1.376007456301854
0.5905280403138727	0.7354318314257605	0.4675043986581305	2.7134132977878247	3.486295180858673	1.3796857767222694
0.5879962839788591	0.7389855335231215	0.48999453342214583	2.719440996510933	3.490658503988659	1.383088384757525
0.5854431531211686	0.7425239104900624	0.5132235194303004	2.7254830208678795	3.495021827118645	1.3862272029771407
0.5828686900359665	0.7460467968861304	0.5372028249726635	2.7315381109472643	3.4993851502486306	1.3891153349292653
0.5802729428817084	0.7495540301900083	0.5619437479324985	2.737605339010109	3.5037484733786166	1.3917639630170489
0.5776559644498884	0.7530454500478968	0.5874574072043572	2.7436835427298902	3.508111796508602	1.3941780936756887
0.575017812928981	0.7565208989814021	0.6137547341725093	2.7497718380570184	3.512475119638588	1.3963841364502003
0.5723585508737719	0.7599802217559339	0.6408464642541958	2.7558692931317275	3.516838442768574	1.3983810588839352
0.5696782453182024	0.7634232655932169	0.6687431285122705	2.761975014894543	3.5212017658985597	1.4001774145639683
0.5669769675860865	0.766849880154361	0.6974550453417009	2.768088146129829	3.5255650890285457	1.4017969385774147
0.5642547931136553	0.7702599175263428	0.7269923122343622	2.774208000905819	3.5299284121585313	1.4032321861006987
0.56151180081412	0.7736532318326456	0.7573647976265948	2.780333657038536	3.5342917352885173	1.4044938373011266
0.5587480738313886	0.777029679951837	0.7885821328338362	2.7864645217982567	3.5386550584185033	1.4056052283935205
0.5559636983721851	0.780389120684884	0.8206537040767614	2.792599876647893	3.543018381548489	1.4065546061297938
0.553158764086671	0.7837314151648209	0.8535886446031568	2.798739026291285	3.547381704678475	1.4073633498044829
0.550333363941722	0.7870564268576713	0.8873958269098562	2.8048814387608854	3.5517450278084604	1.4080323286915783
0.5474875936318366	0.7903640211617	0.9220838550689004	2.8110264263463804	3.5561083509384463	1.4085652846286272
0.5446215520531462	0.793654065903932	0.9576610571621601	2.817173489733916	3.5604716740684323	1.408973891936496
0.5417353406367529	0.7969264308586015	0.9941354778284407	2.8233220430908457	3.564834997198418	1.4092695778254754
0.5388290635926243	0.800180988044985	1.0315148709272965	2.8294716868245384	3.569198320328404	1.4094469476433389
0.5359028272622302	0.8034176112351867	1.0698066923233795	2.8356217880251258	3.5735616434583894	1.4095107658223236
0.5329567408375856	0.8066361766788578	1.109018092795494	2.8417719886774915	3.5779249665883754	1.4094760177648882
0.5299909154320759	0.8098365623432273	1.149155911074068	2.847921786644074	3.5822882897183614	1.4093421246961333
0.5270054645089793	0.8130186483763905	1.1902266670110513	2.8540708188589914	3.586651612848347	1.4091187321460785
0.5240005034003226	0.8161823167332397	1.2322365548859133	2.8602186673578123	3.591014935978333	1.408796803095398
0.5209761494480656	0.8193274513739406	1.275191436851547	2.866364890211784	3.595378259108319	1.4083952551742884
0.5179325220430085	0.8224539383730909	1.3190968365236635	2.8725092345439407	3.5997415822383045	1.4079231295490615
0.5148697419989545	0.8255616653782207	1.3639579327173639	2.878651337324591	3.6041049053682905	1.4073567695283384
0.5117879318683975	0.8286505219718272	1.409779553334305	2.884790739233191	3.608468228498276	1.4067221024916088
0.5086872162049108	0.8317204000004916	1.456566169404004	2.8909273034991188	3.612831551628262	1.4060210151422308
0.5055677205381415	0.8347711926059758	1.504321889282644	2.8970605872664237	3.617194874758248	1.4052554859891278
0.502429572285034	0.8378027951983662	1.55305045301264	2.9031904710302303	3.6215581978882336	1.4044337486554719
0.4992728997353177	0.8408151044704257	1.6027552268463043	2.909316583786506	3.6259215210182196	1.4035331270617102
0.49609783278837294	0.8438080192067803	1.6534391979366334	2.9154386081442496	3.630284844148205	1.4025870311688262
0.492904502758235	0.8467814401415437	1.7051049691984481	2.92155646465634	3.634648167278191	1.4015849840185606
0.4896930416390042	0.8497352692185789	1.7577547543427525	2.927669744503068	3.639011490408177	1.4005338701825312
0.48646358305796267	0.8526694106620007	1.8113903730873442	2.933778428316532	3.6433748135381627	1.399439189978115
0.4832162611011326	0.8555837697416886	1.8660132465464085	2.939882155276348	3.6477381366681487	1.398283253223174
0.47995121129275575	0.8584782538901146	1.921624392801972	2.945980751638653	3.6521014597981347	1.3970888255041767
0.4766685700214144	0.8613527721141575	1.9782244226597097	2.952074055250282	3.6564647829281203	1.3958580980110409
0.473368474485519	0.8642072349691677	2.0358135355919296	2.9581619114891122	3.6608281060581063	1.3945915191352616
0.4700510626513351	0.8670415545452012	2.09439151586993	2.964244162114932	3.665191429188092	1.3932754027913727
0.4667164732430259	0.8698556444895102	2.153957728888447	2.970320533071992	3.669554752318078	1.3919229669604203
0.4633648460456728	0.8726494204051183	2.214511117684202	2.976390981468726	3.673918075448064	1.3905484889915094
0.45999632123406947	0.8754227990900949	2.2760501996510274	2.982455357842759	3.6782813985780494	1.389130389662676
0.45661103965474004	0.8781756989003537	2.3385730634535045	2.988513430988289	3.6826447217080354	1.3876924740728298
0.45320914302915816	0.8809080400367281	2.402077366141279	2.994565259181617	3.687008044838021	1.3862268009377268
0.4497907731417916	0.8836197435695308	2.466560330465883	3.0006105419161644	3.691371367968007	1.384717448351422
0.4463560728024564	0.8863107326656886	2.5320187424020313	3.006649198523391	3.695734691097993	1.3831953535759682
0.4429051852264208	0.8889809318481904	2.598448948874966	3.012681198475258	3.7000980142279785	1.3816481718916571
0.43943825388684066	0.8916302668257472	2.665846855695683	3.018706353375226	3.7044613373579645	1.3800706423116935
0.43595542291915174	0.8942586650427562	2.734207925705435	3.024724586784484	3.70882466048795	1.378482516296927
0.432456836805357	0.8968660552975958	2.803527177131027	3.0307358826705046	3.713187983617936	1.3768719117422281
0.42894264020334794	0.8994523675330184	2.8737991821522804	3.0367400609035498	3.717551306747922	1.3752320101755393
0.4254129783584908	0.9020175334141318	2.945018065682791	3.042737045948696	3.7219146298779076	1.3735873035126873
0.42186799681430137	0.9045614859663673	3.017177504365281	3.048726871408493	3.7262779530078936	1.3719155830509813
0.41830784112271285	0.9070841591890261	3.0902707257824438	3.0547092679405248	3.730641276137879	1.370231623209894
0.4147326575967423	0.9095854891337352	3.1642905078843286	3.0606843980784726	3.735004599267865	1.3685366034786894
0.41114259220850013	0.9120654123673886	3.239229178632989	3.0666520027729067	3.739367922397851	1.3668194461831153
0.4075377916316291	0.9145238674793766	3.315078615865263	3.072612147886563	3.7437312455278366	1.3650993137428011
0.4039184024193579	0.9169607939178979	3.3918302473740973	3.07856474159367	3.7480945686578226	1.3633566694378731
0.40028457138316265	0.9193761325560712	3.4694750512092454	3.0845096792669207	3.7524578917878086	1.3616119564778908
0.3966364456076388	0.9217698257408021	3.548003556197354	3.0904470474812005	3.756821214917794	1.359848143596128
0.392974171980086	0.9241418165952535	3.6274058426821782	3.096376592983363	3.76118453804778	1.3580795661311915
0.38929789798893394	0.9264920502599446	3.7076715434847127	3.102298527447723	3.7655478611777657	1.3563147166171956
0.38560777061139573	0.9288204721878205	3.788789845083681	3.108212671732475	3.7699111843077517	1.3545164356739812
0.38190393722569027	0.9311270295765717	3.870749489016108	3.114118913235168	3.7742745074377377	1.3527200748207378
0.3781865454357084	0.9334116711275473	3.9535387734980545	3.120017381314198	3.7786378305677233	1.3509210670646485
0.3744557425060299	0.9356743461454345	4.037145555265131	3.1259079235125844	3.7830011536977093	1.3491154361251543
0.37071167599717825	0.9379150055827352	4.121557251632612	3.1317906344891293	3.787364476827695	1.3473119082508556
0.36695449319642093	0.9401336011155809	4.206760842774528	3.137665437937737	3.791727799957681	1.3454842035856098
0.36318434149418066	0.9423300857794848	4.292742874221414	3.143532199182201	3.796091123087667	1.3436614401589746
0.35940136849678944	0.944504414190208	4.37948945957587	3.1493910960191682	3.8004544462176524	1.3418415945033335
0.35560572133468327	0.9466565413605827	4.466986283445262	3.1552419761143478	3.8048177693476384	1.3400075852352227
0.35179754737402175	0.9487864239446723	4.555218604590777	3.161084868201195	3.8091810924776244	1.3381736089980627
0.34797699381425157	0.9508940195495256	4.6441712592916495	3.1669197438345034	3.81354441560761	1.3363357930343298
0.34414420780268795	0.9529792869487413	4.733828664923776	3.1727465979515443	3.817907738737596	1.334498796097421
0.3402993363765804	0.9550421859897442	4.824174823751262	3.1785654427624035	3.8222710618675815	1.3326687869548688
0.33644252642031186	0.9570826775231491	4.915193326929866	3.184376327037005	3.8266343849975675	1.3308253425987755
0.3325739245856719	0.9591007232564492	5.006867358720736	3.190179084761069	3.8309977081275535	1.328976271773463
0.32869367771787567	0.9610962865808332	5.099179700913197	3.1959738328486678	3.835361031257539	1.327133513963303
0.32480193227546555	0.9630693314734167	5.192112737454673	3.2017605094771797	3.839724354387525	1.3252948143568004
0.3208988346825931	0.9650198231850585	5.2856484592865005	3.2075392118837343	3.8440876775175106	1.3234519952404056
0.3169845310099752	0.9669477276160918	5.3797684693833165	3.2133098068816963	3.8484510006474966	1.3216092619884532
0.3130591674159536	0.9688530122119984	5.474453987994678	3.21907242840701	3.8528143237774826	1.3197655305109155
0.3091228896248523	0.9707356449132847	5.569685858086411	3.224826933812569	3.857177646907468	1.317928214074007
0.30517584344691195	0.9725955952367815	5.665444550980031	3.23057352172727	3.861540970037454	1.3160899162143074
0.30121817413175983	0.9744328329265135	5.761710172187723	3.2363119849576867	3.8659042931674397	1.3142497045704808
0.29725002711631027	0.9762473295510483	5.858462467440849	3.2420425139963287	3.8702676162974257	1.3124123258472689
0.2932715472869116	0.9780390569253263	5.955680828909402	3.247764943072583	3.8746309394274117	1.3105803719710447
0.2892828796205071	0.9798079885191557	6.053344301610132	3.253479485297782	3.878994262557397	1.3087587729473613
0.2852841685016081	0.9815540979442099	6.151431590000545	3.259186017923729	3.883357585687383	1.306915698701424
0.28127555831425316	0.9832773602871232	6.249921064756394	3.264884476291953	3.8877209088173688	1.3050896297535695
0.277257193325802	0.9849777518762164	6.348790769729657	3.2705750734601455	3.8920842319473548	1.303280443841189
0.2732292172089857	0.9866552491605736	6.448018429084327	3.276257743702894	3.8964475550773408	1.3014509345801057
0.2691917735165949	0.988309829822688	6.547581454607077	3.2819323753909355	3.9008108782073263	1.2996341084291902
0.2651450057443247	0.9899414729619758	6.647456953189645	3.287599190834549	3.9051742013373123	1.297823891407037
0.26108905677734373	0.9915501577396486	6.747621734480065	3.293258025398985	3.9095375244672983	1.2960101841032077
0.2570240695183789	0.9931358649386997	6.848052318699341	3.2989090132605385	3.913900847597284	1.2942094951408234
0.2529501863997676	0.9946985757476987	6.948724944620488	3.3045521338493753	3.91826417072727	1.292408851895681
0.24886754962826435	0.9962382723829617	7.049615577706394	3.310187408134288	3.9226274938572554	1.2906055842347233
0.2447763011144095	0.9977549379144979	7.150699918403345	3.3158147922441357	3.9269908169872414	1.288823177934055
0.24067658256562557	0.9992485565262679	7.25195341058632	3.3214345120997715	3.9313541401172274	1.2870318598520911
0.2365685350798034	1.0007191124044648	7.35335125015297	3.327046264010378	3.935717463247213	1.2852386160171916
0.23245229992718763	1.0021665919051967	7.454868393762077	3.332650334861409	3.940080786377199	1.2834687453343452
0.2283280176756225	1.0035909811238075	7.556479567713303	3.3382466417366405	3.9444441095071845	1.2816883237125714
0.22419582872979765	1.0049922674088585	7.658159276963937	3.3438351754779845	3.9488074326371705	1.279919101308853
0.2200558732165449	1.006370439054539	7.759881814279151	3.349416042975144	3.9531707557671565	1.278162347214633
0.215908290821405	1.007725484814724	7.8616212695115575	3.3549892461449415	3.957534078897142	1.2764083276321214
0.2117532209330527	1.009057394331011	7.9633515390062755	3.3605548069336715	3.961897402027128	1.2746400928360244
0.20759080261204033	1.010366158044433	8.0650463351272	3.3661125793438993	3.966260725157114	1.2728956484838083
0.20342117480357558	1.0116517678902057	8.166679195900617	3.371662916983847	3.9706240482870996	1.2711588111076322
0.1992444756881594	1.0129142152102752	8.268223494771647	3.3772055326286816	3.9749873714170856	1.269415258378935
0.1950608435034653	1.0141534934195007	8.369652450469598	3.38274065490073	3.979350694547071	1.2676874132674565
0.19087041588539705	1.0153695958470945	8.47093913697767	3.388268192252485	3.983714017677057	1.2659597870177826
0.18667333026627353	1.0165625170693122	8.572056493602688	3.3937882381413838	3.988077340807043	1.2642381864763266
0.18246972364504305	1.0177322521293222	8.672977335140638	3.399300751694212	3.9924406639370287	1.2625166866762685
0.17825973274512746	1.0188787970954254	8.77367436213318	3.404805774663319	3.9968039870670147	1.2608220563080084
0.17404349391302926	1.0200021487088466	8.87412017121102	3.410303499776382	4.001167310197	1.259116092839475
0.16982114295137574	1.0211023037403273	8.974287265519258	3.415793635405766	4.005530633326986	1.2574094780160903
0.1655928156537526	1.0221792610286382	9.074148065220198	3.4212764674949643	4.009893956456972	1.255728719151797
0.16135864716439585	1.0232330190371042	9.173674918069198	3.4267519357362914	4.014257279586958	1.2540342798467337
0.15711877235698007	1.0242635773101343	9.272840110058405	3.4322199810530645	4.018620602716943	1.2523647405650529
0.15287332582325908	1.0252709364645507	9.371615876124094	3.437680879815664	4.02298392584693	1.2506949744701301
0.14862244153297477	1.0262550967600734	9.469974410912501	3.44313435367439	4.027347248976915	1.2490163859255656
0.14436625338814363	1.0272160604495366	9.56788787959971	3.4485806039885443	4.031710572106901	1.2473550784574996
0.14010489474299925	1.0281538297357278	9.665328428760384	3.454019580204668	4.036073895236887	1.2457167862676113
0.13583849864874392	1.0290684078371453	9.762268197280743	3.4594515337224108	4.040437218366873	1.2440675888666313
0.13156719757542495	1.0299597976944652	9.858679327310705	3.4648761179762024	4.044800541496858	1.2424124173198732
0.12729112395017922	1.0308280045178357	9.954533975250602	3.470293627397358	4.049163864626845	1.2407857401028712
0.12301040957925785	1.0316730330447252	10.04980432276711	3.4757040162144976	4.05352718775683	1.239149307138384
0.11872518595078962	1.032494888987508	10.144462587833793	3.4811072450640426	4.057890510886816	1.2375409366164378
0.11443558422133576	1.0332935790020537	10.238481035791011	3.4865035982005823	4.0622538340168015	1.235926935626476
0.11014173495722968	1.0340691092940513	10.331831990420547	3.491892742234426	4.066617157146788	1.2343029085008643
0.10584376862161748	1.0348214882641276	10.42448784502956	3.497274923060724	4.0709804802767735	1.23270303788795
0.10154181511720461	1.0355507240165012	10.516421073539155	3.502650105589666	4.075343803406759	1.2311127030179558
0.09723600400352533	1.0362568255601798	10.60760424157241	3.5080184081261194	4.0797071265367455	1.2295190622397323
0.0929264643850749	1.0369398021437286	10.69801001753681	3.5133796835157245	4.084070449666731	1.2279392271640233
0.08861332509360698	1.0375996643937961	10.78761118369628	3.5187341993903223	4.088433772796717	1.2263645912242112
0.08429671440664543	1.038236422522036	10.876380647227448	3.5240817334890933	4.092797095926703	1.2247882827817302
0.07997676036912277	1.0388500884330663	10.964291451255402	3.529422493477517	4.097160419056689	1.2232321892611635
0.07565359051526427	1.039440673864108	11.051316785863676	3.5347564480985856	4.101523742186674	1.221667548648825
0.0713273320197167	1.0400081914113004	11.137429999073785	3.5400835540218623	4.105887065316661	1.22011239834928
0.06699811169764175	1.040552654577734	11.222604607788874	3.5454039373963857	4.110250388446646	1.2185774348020109
0.06266605590880242	1.0410740770351061	11.306814308696797	3.5507176482357625	4.114613711576632	1.217044219357923
0.058331290603624186	1.0415724729477023	11.39003298912747	3.556024651781465	4.118977034706617	1.2155031246990569
0.05399394136462937	1.0420478573349727	11.472234737859713	3.5613249140329017	4.123340357836604	1.213980849863039
0.04965413339946528	1.0425002460640194	11.553393855872375	3.5666186332246	4.127703680966589	1.212463366024269
0.04531199143467102	1.0429296548369182	11.633484867034994	3.5719056529313695	4.132067004096575	1.2109493533544333
0.04096763987469726	1.0433361007251036	11.712482528732956	3.577186159870066	4.136430327226561	1.2094531903740466
0.036621202652638185	1.0437196006747378	11.790361842422495	3.5824601230917583	4.140793650356547	1.2079500132898566
0.03227280332258314	1.0440801724471296	11.867098064110325	3.587727512335774	4.145156973486532	1.206451679189259
0.027922565053312032	1.0444178346114876	11.942666714753372	3.592988400125792	4.149520296616519	1.2049704803003418
0.023570610589981167	1.0447326060933035	12.017043590573595	3.5982428634710635	4.153883619746504	1.203498330960202
0.019217062256302875	1.0450245061498227	12.090204773283368	3.6034909043345476	4.15824694287649	1.2020206082308915
0.014862041978662255	1.0452935546919269	12.1621266402164	3.608732472116291	4.162610266006476	1.2005470456533642
0.010505671296157093	1.0455397725086644	12.232785874359752	3.613967653720419	4.166973589136462	1.1991036931023318
0.006148071322219784	1.0457631806638665	12.302159474282158	3.61919662587502	4.171336912266447	1.197639051435259
0.0017893627315232474	1.0459638000997566	12.370224763954033	3.624419026069422	4.175700235396433	1.1961942778789576
-0.0025703341309864514	1.0461416539827386	12.436959402454793	3.629635390196272	4.180063558526419	1.194764542681757
-0.006930899425371284	1.0462967637828013	12.50234139356268	3.6348453135973626	4.184426881656405	1.1933143271885587
-0.011292213646341365	1.046429153369378	12.566349095222847	3.640049022206602	4.1887902047863905	1.1918873276839428
-0.015654157732061802	1.0465388462575629	12.628961228889153	3.6452464926878037	4.193153527916377	1.1904817299047123
-0.020016613024772978	1.0466258666905912	12.690156888735462	3.65043793514244	4.1975168510463625	1.1890579322492274
-0.02437946129072821	1.0466902386170904	12.749915550731938	3.6556229806451555	4.201880174176348	1.187649575331381
-0.028742584679760763	1.0467319882128636	12.808217081582224	3.660802132867163	4.2062434973063345	1.1862570034276425
-0.0331058657780921	1.0467511400695284	12.865041747517239	3.665975025887483	4.21060682043632	1.1848468156228322
-0.03746918756848594	1.0467477209842755	12.920370222941592	3.6711418718993567	4.214970143566306	1.1834586305265673
-0.04183243345093207	1.0467217574331789	12.974183598928324	3.676302650719398	4.219333466696291	1.1820861551976776
-0.04619548723740169	1.0466732765808515	13.026463391558195	3.681457519624577	4.223696789826278	1.1807070753926423
-0.05055823314366659	1.0466023055019678	13.077191550099402	3.6866062637029957	4.228060112956263	1.1793341410582125
-0.054920555812502214	1.0465088728008831	13.126350465024077	3.691749151495899	4.232423436086249	1.1779721711234195
-0.059282340279506074	1.046393006498306	13.173922975857534	3.696886010144481	4.236786759216235	1.1766086252072938
-0.0636434720125415	1.046254735952702	13.219892378856686	3.702016998754515	4.241150082346221	1.1752613176721256
-0.0680038368763673	1.0460940904081582	13.264242434513955	3.707142099926833	4.245513405476206	1.1739100741157582
-0.07236332115313909	1.045911099760177	13.306957374883108	3.7122612967123407	4.249876728606193	1.1725799307186264
-0.07672181154628466	1.045705794549511	13.348021910723538	3.717374790193757	4.254240051736178	1.1712406061100686
-0.08107919513477163	1.0454782050078928	13.387421238459483	3.7224822991671775	4.258603374866164	1.1699170083551311
-0.08543535947804426	1.0452283631557748	13.425141046951028	3.727584242079197	4.26296669799615	1.1686026882899037
-0.08979019245301317	1.0449562997499424	13.461167524073442	3.732680281446336	4.267330021126136	1.167272917254303
-0.09414358244160614	1.0446620475725708	13.495487363101882	3.73777061991692	4.271693344256121	1.1659647026269297
-0.09849541819207897	1.0443456390746195	13.528087768898185	3.7428552429577735	4.276056667386107	1.1646736338742882
-0.10284558887680956	1.0440071073177937	13.558956463896967	3.747934314728057	4.280419990516093	1.1633748554741978
-0.10719398403135255	1.043646485193381	13.588081693887878	3.753007603789243	4.284783313646079	1.1620781522126076
-0.11154049369351826	1.0432638071389144	13.61545223359149	3.758075359688857	4.2891466367760644	1.160793801009563
-0.11588500823127973	1.042859107042735	13.641057392025859	3.7631374406714215	4.293509959906051	1.1595121731812474
-0.12022741848988644	1.0424324199412007	13.664887017661233	3.7681940122583413	4.297873283036036	1.1582480915060174
-0.12456761566856978	1.041983780679858	13.686931503360377	3.7732450620472813	4.302236606166022	1.1569812089526073
-0.12890549139180946	1.0415132246827683	13.707181791102064	3.7782905779983054	4.306599929296008	1.1557116081138648
-0.1332409377122979	1.0410207879469002	13.725629376485378	3.7833305484298343	4.310963252425994	1.1544571878259835
-0.1375738471138313	1.0405065070365282	13.742266313012609	3.788365117498744	4.3153265755559795	1.153210392441733
-0.1419041124307749	1.039970418404355	13.757085216148539	3.793394207587996	4.319689898685965	1.1519712530296873
-0.1462316269611837	1.0394125593488848	13.77007926715421	3.7984179631255905	4.3240532218159515	1.150731949380617
-0.15055628434681184	1.038832967049418	13.781242216693055	3.8034362382502884	4.328416544945937	1.1494925802344094
-0.15487797873703535	1.0382316798184046	13.790568388207637	3.8084491782517578	4.332779868075923	1.1482687291570834
-0.15919660462202878	1.0376087358384722	13.7980526810653	3.81345677326103	4.337143191205909	1.1470426530642588
-0.16351205692205956	1.0369641738299509	13.803690573471014	3.8184590137301493	4.341506514335895	1.1458446619171885
-0.1678242309899775	1.0362980330455485	13.807478125145913	3.8234561542944574	4.34586983746588	1.1446255252619741
-0.17213302243218498	1.035610352128095	13.809411979770157	3.828447755789245	4.350233160595867	1.1434208165212372
-0.17643832758055494	1.0349011720972932	13.809489367188627	3.8334343832865265	4.354596483725852	1.1422322004437087
-0.18074004279821437	1.0341705320198082	13.807708105378499	3.838415612149266	4.358959806855838	1.1410242132909176
-0.18503806517713495	1.0334184732674714	13.804066602177327	3.843391697969979	4.363323129985824	1.1398446000871958
-0.18933229205012536	1.0326450365861868	13.798563856770844	3.848362632765566	4.36768645311581	1.1386631902406517
-0.19362262118016083	1.0318502632268962	13.79119946093944	3.8533284088404596	4.372049776245795	1.1374800493102017
-0.19790895076252546	1.0310341949405282	13.781973600062631	3.8582890187836707	4.376413099375781	1.13632637333999
-0.20219117942689396	1.0301968739729597	13.770887053880783	3.8632447271364745	4.380776422505767	1.1351519698553207
-0.20646920600611807	1.0293383418977742	13.75794119701357	3.8681950884759084	4.385139745635753	1.1339932532930947
-0.21074293013998885	1.0284586426513047	13.743137999234744	3.873140685119157	4.389503068765738	1.1328492068376135
-0.21501225138870955	1.0275578181334928	13.726480025502727	3.87808106276987	4.393866391895725	1.1316835058110972
-0.21927707014095593	1.026635912635539	13.707970435746974	3.8830164867526156	4.39822971502571	1.1305475111707
-0.2235372869751734	1.0256929697623387	13.687612984409842	3.8879469509799476	4.402593038155696	1.1294101505578915
-0.2277928029004046	1.0247290335887402	13.665412019744075	3.892872449618956	4.406956361285682	1.1282714821294957
-0.23204351935807638	1.023744148654777	13.641372482865862	3.897792977089706	4.411319684415668	1.127158669861915
-0.23628933822373094	1.022738359960905	13.615499906563835	3.9027087646097005	4.4156830075456535	1.1260314044002993
-0.24053016156585644	1.021711711960102	13.587800413864157	3.907619454833527	4.42004633067564	1.1249122220626389
-0.2447658922445768	1.020664251051993	13.55828071635222	3.91252547564516	4.4244096538056255	1.1238052195948076
-0.24899643310401337	1.019596022250047	13.52694811225162	3.91742650545004	4.428772976935611	1.1226879332948987
-0.2532216877543213	1.0185070723537157	13.493810484260699	3.922322776099363	4.433136300065597	1.1215967033485676
-0.25744155998561813	1.0173974476026402	13.458876297147851	3.9272142831265135	4.437499623195583	1.1205044757558684
-0.26165595401728714	1.0162671946740869	13.422154595106115	3.9321010222919996	4.4418629463255686	1.1194113023338892
-0.26586477449945844	1.015116360678445	13.383654998868158	3.936982989581395	4.446226269455554	1.11831723431989
-0.27006792651444295	1.0139449931547355	13.343387702582866	3.9418601812023395	4.4505895925855405	1.117244405087643
-0.2742653155781194	1.0127531400661383	13.301363470454442	3.9467327862905277	4.454952915715526	1.1161703534719505
-0.27845684740765675	1.0115408489877895	13.257593633145612	3.951600605042956	4.459316238845512	1.1151006282100888
-0.28264242838679793	1.0103081687357691	13.212090083946155	3.9564638750171897	4.463679561975498	1.1140345935123326
-0.2868219650353959	1.0090551475309626	13.164865274708351	3.96132239086191	4.468042885105484	1.1129667567548367
-0.290995364555315	1.0077818348498786	13.11593221155089	3.9661763422024965	4.472406208235469	1.1119203194172569
-0.2951625343373983	1.0064882797702779	13.065304450333135	3.9710257261587394	4.476769531365456	1.1108732450739107
-0.2993233822002388	1.005174531773528	13.012996091901403	3.9758705400519236	4.481132854495441	1.1098255794863137
-0.3034778163913559	1.003840640740367	12.95902177710927	3.980710781401184	4.485496177625427	1.108777367864244
-0.3076257455883339	1.002486656946695	12.903396681613867	3.985546447922337	4.489859500755412	1.1077473232798376
-0.31176707889991695	1.0011126310593692	12.846136510450455	3.990377700436878	4.494222823885399	1.1067216261565427
-0.31590172563996266	0.9997186134584403	12.787257492387356	3.995204416062066	4.498586147015384	1.1056937118168761
-0.3200295957168793	0.9983046554092866	12.726776374063725	4.000026698331778	4.50294947014537	1.1046669332913512
-0.324150599319901	0.9968708081229443	12.664710413912417	4.0048444536239876	4.507312793275356	1.1036493063991117
-0.32826464719856085	0.9954171235668033	12.601077375870698	4.009657855423787	4.511676116405342	1.102651522780514
-0.33237165027762106	0.9939436533617235	12.535895522881207	4.014466903411312	4.516039439535327	1.1016408705421057
-0.3364715199039493	0.9924504494962781	12.469183610186201	4.019271485606535	4.520402762665314	1.10063836546489
-0.3405641680165485	0.9909375647805422	12.400960878417465	4.0240717850868775	4.524766085795299	1.0996468878298742
-0.3446495067042245	0.989405051634221	12.331247046485311	4.028867715007505	4.529129408925285	1.0986432296531945
-0.348727448611191	0.9878529631895516	12.26006230426924	4.033659255917973	4.5334927320552705	1.0976533795824088
-0.3527979068389674	0.9862813530112324	12.187427305113568	4.038446547767183	4.537856055185257	1.0966814382011245
-0.35686079469526133	0.984690274445024	12.113363158131307	4.043229606889032	4.5422193783152425	1.0957033008715422
-0.3609160258831392	0.9830797811201286	12.037891420319168	4.048008362879772	4.546582701445228	1.0947187926606097
-0.3649635146421115	0.9814499272976459	11.961034088487605	4.052782830546724	4.5509460245752145	1.093753074896312
-0.3690031756140098	0.9798007675210348	11.882813591008846	4.057553159060149	4.5553093477052	1.0928002435118385
-0.3730349236185952	0.9781323560717243	11.803252779386758	4.0623193117046625	4.559672670835186	1.0918347213531803
-0.377058673956713	0.9764447477187091	11.72237491965189	4.067081214447753	4.564035993965172	1.090876264611715
-0.3810743424777292	0.9747379978641643	11.640203683585682	4.0718390029793285	4.568399317095158	1.0899342579535065
-0.3850818452241389	0.9730121616974939	11.55676313977736	4.076592685163537	4.572762640225143	1.0889815358389483
-0.389081098645134	0.9712672947079131	11.472077744517467	4.081342159626236	4.57712596335513	1.0880252479414345
-0.3930720197895675	0.9695034531176383	11.386172332531837	4.08608749662424	4.581489286485115	1.0871094381273494
-0.39705452600851476	0.9677206931919288	11.299072107560166	4.090828979138649	4.585852609615101	1.0861721348385958
-0.4010285345675351	0.9659190703930324	11.210802632783082	4.0955661366224145	4.590215932745086	1.085231959041907
-0.40499396399794485	0.964098642374925	11.121389821102015	4.1002994145552245	4.594579255875073	1.0843254557708115
-0.4089507324482633	0.9622594653396093	11.03085992527577	4.105028661305609	4.598942579005058	1.0833972254422626
-0.4128987587609732	0.9604015964069825	10.939239527918366	4.109753838900693	4.603305902135044	1.0824770672285733
-0.41683796227138725	0.9585250931588608	10.846555531362258	4.114475055755845	4.60766922526503	1.081569453832651
-0.42076826253382776	0.9566300130593056	10.752835147391526	4.119192312929882	4.612032548395016	1.0806620984016972
-0.42468957951977576	0.9547164138765128	10.658105886849114	4.123905611615155	4.616395871525001	1.07975503150354
-0.4286018336182961	0.9527843536793971	10.562395549123098	4.128614953137238	4.620759194654988	1.078869099429611
-0.43250494563643377	0.9508338908341885	10.465732211516107	4.133320520606691	4.625122517784973	1.077976334451489
-0.436398836441941	0.9488650832937072	10.368144218502694	4.138022071284617	4.629485840914959	1.0770708696176554
-0.44028342779679436	0.946877990255506	10.269660170879481	4.142719737082764	4.633849164044944	1.076194071308605
-0.4441586416243512	0.9448726706980833	10.17030891481226	4.147413636252006	4.638212487174931	1.0753184069060757
-0.4480244000280552	0.942849183435741	10.070119530785483	4.15210366043667	4.642575810304916	1.0744298034758224
-0.45188062574618826	0.9408075879940633	9.969121322458367	4.15678980507811	4.646939133434902	1.073554874763885
-0.4557272419466104	0.938747944203667	9.867343805432833	4.161472194069403	4.651302456564888	1.0726962191681246
-0.45956417196085886	0.9366703117042994	9.764816695937812	4.166150845527199	4.655665779694874	1.0718327997500807
-0.4633913394975493	0.9345747503516371	9.661569899435188	4.1708256997626565	4.6600291028248595	1.0709724681436776
-0.46720866880617185	0.9324613205122053	9.557633499152153	4.175496843410858	4.664392425954846	1.0701170922338215
-0.4710160843701338	0.9303300825011026	9.453037744544892	4.180164233083331	4.6687557490848315	1.0692574009123619
-0.47481351118063236	0.9281810970764018	9.347813039698712	4.184827874509477	4.673119072214817	1.0683990174652154
-0.47860087463391954	0.9260144252486038	9.241989931669627	4.189487773373251	4.6774823953448035	1.0675700641957613
-0.48237810053158287	0.9238301282782513	9.135599098772508	4.194144180817449	4.681845718474789	1.0667283204365934
-0.48614511454024983	0.9216282667487322	9.028671338820924	4.198796734081195	4.686209041604775	1.065888711600685
-0.4899018435370361	0.9194089028801035	8.92123755732353	4.203445814556084	4.69057236473476	1.0650552638586737
-0.49364821397096104	0.917172097723528	8.813328755642518	4.2080910946162104	4.694935687864747	1.0642226250564972
-0.49738415343517056	0.914917913823215	8.704976019118941	4.212732908946811	4.699299010994732	1.0634136453703
-0.5011095891857971	0.912646412732609	8.596210505170468	4.2173711293273834	4.703662334124718	1.0625848414276338
-0.5048244491788042	0.9103576567453916	8.487063431366147	4.222005710979158	4.708025657254704	1.061762120126234
-0.5085286618869689	0.9080517085782939	8.37756606348408	4.226636751761963	4.71238898038469	1.0609509536617263
-0.5122221559721	0.9057286308396526	8.267749703556627	4.231264254650943	4.716752303514675	1.0601404805617014
-0.5159048605008809	0.9033884863803584	8.157645677908569	4.235888222721702	4.721115626644662	1.0593392976996672
-0.5195767049449297	0.9010313382909552	8.047285325193643	4.2405087339712555	4.725478949774647	1.0585480919570676
-0.5232376190032056	0.8986572496248378	7.936699984434038	4.245125797469378	4.729842272904633	1.057737900737238
-0.526887532762017	0.8962662836506113	7.825920983068836	4.249739238466755	4.734205596034619	1.0569412099052988
-0.5305263771374911	0.8938585045187657	7.71497962501594	4.254349349525809	4.738568919164605	1.0561587065675204
-0.5341540827547434	0.8914339755560133	7.60390717875311	4.258955961893358	4.74293224229459	1.0553724824213606
-0.5377705810549124	0.8889927609440745	7.492734865422888	4.2635592118524075	4.747295565424576	1.0545823642005816
-0.5413758035571365	0.8865349246097907	7.381493846967039	4.2681589291377415	4.751658888554562	1.0538071791448818
-0.5449696826084561	0.8840605313303874	7.270215214295312	4.272755414331024	4.756022211684548	1.0530445787906977
-0.5485521502226643	0.881569645036351	7.1589299754938125	4.277348476672828	4.760385534814533	1.0522624296339926
-0.5521231392928649	0.8790623305771781	7.047669044077961	4.281938136327098	4.76474885794452	1.0514912853480325
-0.5556825830721203	0.8765386529592977	6.936463227295314	4.286524469165504	4.769112181074505	1.0507292628147336
-0.5592304150310164	0.873998677146794	6.825343214483231	4.291107478918683	4.773475504204491	1.0499681052340435
-0.5627665690375137	0.8714424683174917	6.714339565486524	4.295687169404134	4.777838827334477	1.0492078325063623
-0.5662909793568651	0.8688700918602993	6.603482699139797	4.300263544526158	4.782202150464463	1.0484709573093554
-0.5698035806515175	0.8662816133725626	6.492802881819925	4.304836804562426	4.7865654735944485	1.0477201031549954
-0.573304307469761	0.8636770979702854	6.3823302160732025	4.309406627245853	4.790928796724435	1.0469482986473573
-0.5767930956026015	0.8610566121182303	6.272094629322537	4.313973152017201	4.7952921198544205	1.0462309146444255
-0.5802698808874301	0.8584202220067582	6.162125862658921	4.318536714344201	4.799655442984406	1.0454855296301195
-0.5837345986795496	0.8557679928768299	6.052453459722776	4.323096734404202	4.804018766114392	1.0447454847480913
-0.5871871862733146	0.8530999921939121	5.943106755679405	4.3276538386213	4.808382089244378	1.0440264835198187
-0.5906275797017742	0.850416285467371	5.834114866293474	4.332207584211922	4.812745412374364	1.0432779007376694
-0.5940557165838302	0.8477169399439975	5.72550667710751	4.336758155811883	4.817108735504349	1.042557367357329
-0.5974715344488459	0.8450020224407007	5.61731083272845	4.341305613562577	4.821472058634336	1.0418512221528529
-0.6008749710653467	0.8422715997748611	5.509555726227624	4.3458500228831305	4.825835381764321	1.0411316443308294
-0.6042659644231032	0.839525738747001	5.402269488658064	4.350391201132714	4.830198704894307	1.0404055789683744
-0.6076444534143608	0.8367645069797238	5.295479978694127	4.354929274337689	4.834562028024293	1.0396956836983828
-0.6110103769883075	0.8339879718672107	5.189214772397444	4.35946425758237	4.838925351154279	1.0389995925867337
-0.6143636744533448	0.8311962009511713	5.08350115311403	4.363996256246447	4.843288674284264	1.0382952260033953
-0.6177042852229819	0.8283892616175813	4.97836610150658	4.368525092733118	4.84765199741425	1.0375791364823514
-0.6210321496082982	0.825567222041386	4.873836285726331	4.373050842337256	4.852015320544236	1.0368812416419095
-0.624347208111437	0.8227301503367164	4.769938051728576	4.3775735885425275	4.856378643674222	1.0362049698969193
-0.6276494013979445	0.8198781145313284	4.666697413736131	4.3820934365623705	4.860741966804207	1.0355005977103087
-0.6309386702297163	0.8170111824970794	4.564140044854726	4.386610035960735	4.865105289934194	1.0348198807882036
-0.6342149567720696	0.8141294234458983	4.462291267844409	4.3911239436047955	4.869468613064179	1.0341406165750349
-0.6374782019866814	0.8112329049484635	4.361176046050596	4.395634615304654	4.873831936194165	1.0334392045649654
-0.6407283488043861	0.8083216965395664	4.2608189744990295	4.400142401974221	4.878195259324151	1.0327849984691027
-0.6439653395384124	0.8053958667898207	4.161244271158072	4.404647364648899	4.882558582454137	1.032108291972719
-0.6471891167164028	0.8024554842563163	4.062475768372358	4.40914924594025	4.886921905584122	1.0314235630757334
-0.6503996240180028	0.79950061850589	3.9645369044709424	4.413648233228061	4.891285228714109	1.0307608648545976
-0.6535968049692988	0.7965313386771541	3.8674507155540705	4.418144331386459	4.895648551844094	1.030099291094092
-0.6567806034767139	0.7935477140692566	3.7712398274615473	4.422637545354086	4.90001187497408	1.0294388564817638
-0.6599509638267205	0.7905498141396767	3.6759264479262463	4.427127880133244	4.9043751981040655	1.0287795755390583
-0.6631078306855439	0.787537708502032	3.581532358916227	4.4316153407893	4.908738521234052	1.028121462671802
-0.6662511490988523	0.7845114669238982	3.4880789091681716	4.436099932450266	4.9131018443640375	1.0274645322298435
-0.6693808644914366	0.7814711593246428	3.3955870069158633	4.440581660306736	4.917465167494023	1.0268365261175403
-0.6724969226668772	0.7784168557732682	3.3040771128162003	4.445060771580512	4.9218284906240095	1.0261878699192206
-0.6755992690647821	0.7753486257355957	3.213569233076035	4.4495368388437955	4.926191813753995	1.0255228419578617
-0.6786878508265386	0.7722665401693575	3.1240829127823426	4.454010146653799	4.930555136883981	1.024904131550134
-0.6817626146148872	0.7691706693092393	3.0356372294388136	4.458480814650217	4.934918460013967	1.024262870265414
-0.684823507111161	0.766061083185183	2.948250786711279	4.4629485263998285	4.939281783143953	1.0236252288137415
-0.6878704763708472	0.7629378529555654	2.8619417083845824	4.467413629924857	4.943645106273938	1.023007674248083
-0.6909034697566743	0.7598010488720756	2.7767276325332997	4.471875952494227	4.948008429403924	1.0223669053489515
-0.6939224355603759	0.7566507418691393	2.692625705908754	4.476335464255739	4.95237175253391	1.021741723032226
-0.6969273225601043	0.7534870031227298	2.6096525785445355	4.480792331080184	4.956735075663896	1.021139277463905
-0.699918079400273	0.7503099034611431	2.5278243985827253	4.485246585512329	4.961098398793881	1.0205187519594205
-0.7028946550081573	0.7471195137690809	2.4471568073226795	4.489698037230202	4.965461721923868	1.019892671052845
-0.7058569993062661	0.7439159056475824	2.3676649344946146	4.4941468280757455	4.969825045053853	1.0192834678537295
-0.7088050621539781	0.7406991504217983	2.2893633937595816	4.498592963492798	4.974188368183839	1.0186755183707472
-0.7117387937806915	0.7374693195471098	2.2122662784378524	4.503036448978261	4.978551691313825	1.018068834863028
-0.7146581447854435	0.7342264846071657	2.1363871574669253	4.507477290082949	4.982915014443811	1.01746837269685
-0.717563066136517	0.7309707173119269	2.0617390715912047	4.5119155355474945	4.987278337573796	1.016880914793354
-0.7204535090300412	0.7277020893710402	1.9883345297843604	4.516351250114868	4.991641660703783	1.0162782075758114
-0.7233294248350376	0.7244206724485446	1.9161855059058428	4.520784235966727	4.996004983833768	1.0156650857235643
-0.7261907659550981	0.7211265389158353	1.8453034355929065	4.5252146000365805	5.000368306963754	1.0150952716791828
-0.7290374848307213	0.7178197609704872	1.7756992133888663	4.5296426133228405	5.0047316300937394	1.0145076470671928
-0.7318695333893251	0.7145004101757716	1.707383190109044	4.534067849400572	5.009094953223726	1.0139120179923187
-0.7346868653554253	0.7111685594394	1.6403651704449114	4.538490664842594	5.013458276353711	1.0133338293476712
-0.737489433653393	0.7078242807919343	1.5746544108074654	4.5429108552725515	5.017821599483697	1.012760460134023
-0.7402771922726626	0.7044676469695822	1.5102596174102512	4.54732866712427	5.022184922613683	1.0121788462196617
-0.7430500947591022	0.7010987301499848	1.4471889445928803	4.551743782015337	5.026548245743669	1.0116006206684682
-0.7458080961126667	0.6977176035226008	1.3854499933852755	4.556156547897211	5.0309115688736545	1.0110477845331662
-0.7485511505418788	0.6943243394398849	1.3250498103130686	4.560566838382886	5.035274892003641	1.0104707939808724
-0.7512792130622363	0.6909190107300993	1.2659948864443018	4.564974569072315	5.0396382151336265	1.0098983124643106
-0.7539922393588548	0.6875016905738183	1.2082911566776635	4.569379863714304	5.044001538263612	1.0093406747383253
-0.7566901850766974	0.6840724519352506	1.151943999272181	4.573782728096558	5.0483648613935985	1.0087843685942532
-0.7593730062205746	0.6806313678841652	1.0969582356183472	4.578183168051615	5.052728184523584	1.0082294043333258
-0.7620406591547132	0.6771785115941278	1.0433381302502867	4.582581189457076	5.05709150765357	1.0076757922057835
-0.7646931006023134	0.673713956340748	0.9910873910988808	4.586976798234931	5.061454830783555	1.0071235424242095
-0.7673302876451022	0.6702377754999377	0.9402091699852176	4.591370000351902	5.065818153913542	1.0065726651085691
-0.7699521777228757	0.666750042546178	0.890706063354002	4.595760801818291	5.070181477043527	1.0060231702871256
-0.7725587286330389	0.6632508310507983	0.8425801132460264	4.600149208688332	5.074544800173513	1.0054940309738127
-0.7751498985301357	0.6597402146802661	0.7958328085092418	4.604535392543113	5.078908123303499	1.004959080249914
-0.777725645342549	0.6562182667682419	0.7504650862473158	4.60891913108742	5.083271446433485	1.004399416450039
-0.7802859281563649	0.6526850613326709	0.7064773335047911	4.613300430954194	5.08763476956347	1.0038804969414392
-0.7828307064139174	0.6491406724775144	0.6638693891878473	4.617679641071513	5.091998092693457	1.0033502650478496
-0.7853599386963668	0.6455851735254565	0.6226405462192366	4.622056313792116	5.096361415823442	1.0028141699197672
-0.7878735855492072	0.6420186390400106	0.5827895539263938	4.626430845596889	5.100724738953428	1.0022877387500413
-0.79037160648207	0.6384411426870218	0.5443146206610645	4.6308029243388935	5.105088062083413	1.0017723157874365
-0.7928539624941211	0.6348527590166064	0.5072134166491075	4.635172958229799	5.1094513852134	1.001250795614386
-0.7953206134948481	0.6312535616647957	0.47148307706872183	4.639540485849736	5.113814708343385	1.0007161247326848
-0.797771521425694	0.6276436255086862	0.43712020535552965	4.643905853856991	5.118178031473371	1.0002243944829965
-0.8002066473540363	0.6240230246676953	0.4041208767325844	4.648269090320984	5.122541354603357	0.9997076049953273
-0.8026259526151698	0.6203918332943137	0.37248064196342867	4.652629948489189	5.126904677733343	0.9991831564534196
-0.8050293998119027	0.6167501262345427	0.3421945313261469	4.656988608276274	5.1312680008633285	0.998680025323904
-0.8074169512665699	0.6130979779916607	0.31325705880633664	4.66134507579709	5.135631323993315	0.9981782999632229
-0.8097885696499567	0.6094354631479704	0.28566222650675754	4.665699357204433	5.1399946471233005	0.9976779888726683
-0.8121442179808194	0.6057626563632384	0.2594035292713565	4.670051458687341	5.144357970253286	0.9971791005047804
-0.8144838596254056	0.6020796323731472	0.23447395952118452	4.6744013864723755	5.1487212933832724	0.9966816433619708
-0.8168074582969638	0.5983864659877535	0.21086601229980823	4.678749146822769	5.153084616513258	0.9961856257690487
-0.8191149780552501	0.5946832320899571	0.18857169052551329	4.68309474603773	5.1574479396432436	0.9956910560445131
-0.8214063833060319	0.5909700056339813	0.16758251044769706	4.687438190453086	5.161811262773229	0.9951979424236089
-0.8236816388005817	0.5872468616438582	0.14788950730453587	4.691779486439913	5.1661745859032155	0.9947156011843677
-0.8259407096351732	0.5835138752119291	0.12948324117920557	4.696118721633898	5.170537909033201	0.9942447687046868
-0.8281835609465471	0.5797711213151657	0.11235380305155995	4.700455908832225	5.174901232163187	0.9937509007149379
-0.8304101581892063	0.5760186749856824	0.09649082104226565	4.704790834214966	5.179264555293173	0.9932619394373263
-0.8326204679873648	0.5722566118106633	0.08188346684629111	4.709123754421189	5.183627878423159	0.9928036795747834
-0.8348144563686167	0.5684850068844283	0.06852046235242702	4.713454680732212	5.187991201553144	0.9923152048156804
-0.83699208968172	0.5647039353576873	0.05639008644564802	4.717783338192007	5.192354524683131	0.9918529907097519
-0.8391533356810393	0.5609134730551315	0.04548018198883982	4.722110230924032	5.196717847813116	0.9913835334823738
-0.8412981605763541	0.5571136947846126	0.03577816298047561	4.726434791596668	5.201081170943102	0.9909082035741027
-0.8434265330951758	0.5533046766489518	0.02727102188466123	4.730757536292727	5.205444494073088	0.9904576777726415
-0.8455384203668506	0.54948649371876	0.01994533712996837	4.735078165386063	5.209807817203074	0.9899763090503331
-0.8476337910254488	0.5456592217739206	0.013787280773327793	4.739396709347561	5.214171140333059	0.989530766834456
-0.8497126139541609	0.541822936595818	0.008782626325235278	4.743713450351585	5.218534463463045	0.9890838269972567
-0.8517748573161468	0.5379777134485073	0.004916756732410343	4.748028094027226	5.222897786593031	0.9886126558461085
-0.8538204907663884	0.5341236282750943	0.0021746725140295072	4.752340723287285	5.227261109723017	0.9881586450905272
-0.8558494840045583	0.5302607569109234	0.0005410000475361072	4.756651404971663	5.231624432853002	0.9877130260385557
-0.8578618068341362	0.5263891751196876	0.0	4.76096014547189	5.235987755982989	0.9872688753688869
-0.8598574293944625	0.522508958716781	0.0005355759009150128	4.765266951210488	5.240351079112974	0.9868262000351801
-0.8618363221602304	0.5186201835679378	0.0021312828522816528	4.769571828639669	5.24471440224296	0.986385006827538
-0.8637984559409772	0.5147229255878804	0.00477033637173998	4.773874784241212	5.249077725372946	0.9859453025852218
-0.8657438018805734	0.5108172607389762	0.008435621364479772	4.778175824527011	5.253441048502932	0.9855070941160435
-0.8676723314567052	0.5069032650299015	0.013109701219595928	4.7824749560382545	5.2578043716329175	0.9850703881451713
-0.8695840164803557	0.502981014514315	0.018774827026480676	4.7867721853455265	5.262167694762903	0.9846351913208298
-0.8714788290952817	0.4990505852895372	0.02541294690684005	4.791067519048031	5.2665310178928895	0.9842015102963321
-0.8733567417774899	0.4951120534952424	0.03300571545782249	4.795360963774413	5.270894341022875	0.9837693516489636
-0.8752177273347053	0.49116549531215364	0.0415345033017409	4.799652526181273	5.275257664152861	0.9833589130962294
-0.877061758905843	0.48721098696075055	0.0509804067377955	4.803942389155594	5.279620987282847	0.9829403019841741
-0.8788888092622937	0.4832486043780534	0.061324257491175156	4.808230298491359	5.283984310412833	0.9824961987383567
-0.8806988525373405	0.47927842401953985	0.07254663255488729	4.81251628593375	5.288347633542818	0.9820906955218359
-0.8824918630963836	0.4753005223274627	0.08462786411959244	4.816800656586388	5.292710956672805	0.9816803493004516
-0.8842678144462222	0.4713149752458595	0.0975480495867405	4.821083063082461	5.29707427980279	0.9812517267367823
-0.8860266818309497	0.46732185938733356	0.11128706166019658	4.825363693297605	5.301437602932776	0.9808503749219064
-0.887768440100944	0.463321251075392	0.12582455851157878	4.829642597338365	5.305800926062762	0.9804389239039638
-0.8894930642591842	0.45931322659324575	0.1411399940144794	4.833919636966023	5.310164249192748	0.9800265157428212
-0.8912005302158408	0.45529786250719745	0.15721262804270233	4.838194942066645	5.314527572322733	0.9796321439710102
-0.8928908137135292	0.45127523520229923	0.17402153682764293	4.842468540151355	5.318890895452719	0.9792169355855077
-0.8945638907358588	0.4472454210609248	0.19154562336988895	4.846740221875273	5.323254218582705	0.9788233189111682
-0.8962197384626052	0.44320849685523317	0.20976362790012398	4.8510103850065045	5.327617541712691	0.9784367844028736
-0.8978583328202492	0.4391645387362901	0.22865413838442633	4.855278693580501	5.331980864842676	0.9780216503646944
-0.8994796514428836	0.43511362344952237	0.2481956010689466	4.859545233983831	5.336344187972663	0.977625281020122
-0.9010836719675058	0.43105582763242417	0.2683663310590515	4.863810083582769	5.340707511102648	0.9772508531645753
-0.9026703720680316	0.4269912278332236	0.2891445229278837	4.868073356486653	5.345070834232634	0.9768665898589293
-0.9042397293033518	0.42291990045697175	0.3105082613494645	4.872334852755653	5.34943415736262	0.9764672323369249
-0.9057917223947445	0.41884192225926914	0.33243553175118334	4.876594640607712	5.353797480492606	0.9760807527811853
-0.9073263301356349	0.41475736991926065	0.3549042309808663	4.880852764206341	5.358160803622591	0.9757000978760957
-0.9088435314879367	0.41066632007927545	0.37789217798322217	4.885109230217696	5.362524126752578	0.975320973372293
-0.9103433057342959	0.40656884940254984	0.40137712448087276	4.889364045330892	5.366887449882563	0.9749433846162643
-0.9118256324775718	0.4024650345720732	0.4253367656548	4.8936172162587415	5.371250773012549	0.974567336920808
-0.9132904916403131	0.3983549522894417	0.44974875081933774	4.897868749736722	5.3756140961425345	0.9741928355735836
-0.9147378634642369	0.3942386792737173	0.4745906940866519	4.902118652523791	5.379977419272521	0.9738198858374169
-0.9161677285097006	0.39011629226029537	0.49984018501581506	4.906366931401352	5.3843407424025065	0.9734501802062638
-0.9175800676551767	0.3859878679997784	0.5254747992414769	4.910613607898156	5.388704065532492	0.9730977661567014
-0.9189748620358458	0.3818534832363193	0.5514721090771748	4.91485881138297	5.3930673886624785	0.9727309750755314
-0.9203520925963262	0.3777132145590535	0.5778096940883755	4.919102287023758	5.397430711792464	0.9723500117965821
-0.9217117416803208	0.3735671389320223	0.6044651516303868	4.923344165976798	5.40179403492245	0.9719848677878924
-0.9230537914336879	0.3694153331566811	0.6314161073462309	4.927584455134989	5.406157358052436	0.9716527165192972
-0.924378224317751	0.3652578740441604	0.6586402256195714	4.931823435521403	5.410520681182422	0.9712940374673708
-0.925685021967638	0.3610948380559759	0.6861152199779659	4.936060594614386	5.414884004312407	0.9709118858741613
-0.9269741684937256	0.35692630234532813	0.713818863441536	4.940296240099029	5.419247327442394	0.9705871349731301
-0.9282456470690741	0.3527523436764983	0.7417289988124381	4.944530565205776	5.423610650572379	0.9702264237591723
-0.9294994404007741	0.34857303858856165	0.7698235489001801	4.948763062891252	5.427973973702365	0.9698802466453345
-0.9307355336559429	0.3443884642731509	0.7980805266783558	4.952994367032783	5.43233729683235	0.9695354655605058
-0.9319539096918653	0.340198697146954	0.8264780453678542	4.957223855935696	5.436700619962337	0.9691912565480534
-0.9331545543095641	0.33600381440262606	0.8549943284421962	4.961452156286936	5.441063943092322	0.9688482692088415
-0.9343374510230735	0.3318038924864664	0.8836077195501567	4.965678652060666	5.445427266222308	0.9685109811120772
-0.9355025862720185	0.32759900858933744	0.9122966923514161	4.969904009017999	5.449790589352294	0.9681821221617355
-0.936649944037464	0.3233892391307161	0.9410398602604652	4.974127634956001	5.45415391248228	0.9678222061735698
-0.9377795111304439	0.31917466122550114	0.969815986094599	4.978349851053821	5.458517235612265	0.9675151992368893
-0.9388912733491761	0.31495535162490645	0.9986039916214017	4.9825707978508875	5.462880558742252	0.9671806192170473
-0.9399852162356659	0.31073138693545094	1.0273829670015175	4.986790094187229	5.467243881872237	0.9668299419167476
-0.9410613272788728	0.306502844188906	1.0561321801223387	4.991007980747543	5.471607205002223	0.9665202518219
-0.9421195932890447	0.30226980015554367	1.0848310858184906	4.995224574527977	5.475970528132208	0.9662058553682832
-0.9431600009171721	0.2980323314885205	1.11345933497488	4.999439717461656	5.480333851262195	0.9658712021259659
-0.944182537819412	0.2937905150120299	1.1419967835081963	5.003653390841624	5.48469717439218	0.9655443568128836
-0.9451871920677934	0.2895444275685264	1.1704235012228363	5.007865681511873	5.489060497522166	0.9652282401423747
-0.9461739517015694	0.285294145911763	1.198719780537341	5.012076596253482	5.493423820652152	0.9649136796040945
-0.947142805066053	0.2810397467891137	1.2268661450773732	5.016286141865186	5.497787143782138	0.9646006792139896
-0.9480937408121105	0.2767813069405848	1.2548433581313645	5.02049432516311	5.5021504669121235	0.9642892430623041
-0.9490267478956572	0.27251890309783106	1.282632430965155	5.024701152981687	5.50651379004211	0.9639793751717018
-0.9499418155771456	0.2682526119831784	1.3102146309918157	5.028906632172142	5.5108771131720955	0.9636710795073421
-0.9508389334210607	0.26398251030865133	1.3375714897931916	5.033110769603512	5.515240436302081	0.963364360055656
-0.9517180912954085	0.25970867477500703	1.3646848109893683	5.037313572161812	5.5196037594320675	0.9630592207436359
-0.952579279371208	0.25543118207077353	1.3915366779528966	5.041515046750346	5.523967082562053	0.9627556654548157
-0.9534224881219798	0.2511501088712953	1.4181094613640557	5.0457152002890195	5.528330405692039	0.9624536980757822
-0.954247708323238	0.24686553183778265	1.444385826604144	5.049914039715055	5.532693728822024	0.9621533224405032
-0.9550549310519765	0.24257752761636714	1.4703487409832854	5.054111571981815	5.537057051952011	0.9618545423477315
-0.9558441476861606	0.23828617283716308	1.4959814807998761	5.0583078040596705	5.541420375081996	0.9615645254696457
-0.9566153499042132	0.23399154411333384	1.5212676382283234	5.062502805451725	5.545783698211982	0.9612853330812935
-0.9573685294158194	0.22969371799307642	1.54619112803236	5.06669660111637	5.550147021341968	0.9609867355266107
-0.9581036781522881	0.22539277099596788	1.5707361941008298	5.070888996753191	5.554510344471954	0.9606805123278642
-0.9588207892096079	0.22108877977058894	1.5948874158032855	5.075080120116303	5.558873667601939	0.9604073828551312
-0.9595198554633544	0.21678182085395853	1.6186297141625576	5.079270132248833	5.563236990731926	0.960134146671786
-0.9602008694233246	0.2124719706566784	1.641948357841814	5.083458871176428	5.567600313861911	0.9598314424840301
-0.9608638246244244	0.20815930568731167	1.664828968943472	5.087646241716589	5.571963636991897	0.9595588409799137
-0.9615087153399121	0.2038439024962127	1.6872575286175342	5.091832601747288	5.576326960121882	0.9592886783928093
-0.9621355346256899	0.19952583738326612	1.7092203824770067	5.096017614674119	5.580690283251869	0.9589936190921345
-0.9627442773167489	0.19520518684512356	1.7307042458182311	5.100201399826675	5.585053606381854	0.9587346199377741
-0.9633349380592466	0.1908820272801825	1.7516962086438688	5.104384152559504	5.58941692951184	0.9584522935125663
-0.9639075109800659	0.18655643495230262	1.7721837404865182	5.108565473949218	5.593780252641826	0.9581869405858991
-0.9644619922565969	0.18222848633307825	1.7921546950310334	5.112745911040922	5.598143575771812	0.9579172448340971
-0.9649983760238218	0.1778982575641877	1.8115973145336377	5.116924878891211	5.602506898901797	0.9576456672361278
-0.9655166592732722	0.17356582508231244	1.8305002340361736	5.121102946021287	5.606870222031784	0.9573884994260187
-0.966016836858007	0.16923126499847474	1.848852485373645	5.125279669659068	5.611233545161769	0.9571108261986188
-0.9664989058730207	0.16489465362535938	1.8666435009737565	5.129455313633111	5.615596868291755	0.9568660832643537
-0.9669628625928364	0.16055606711604475	1.8838631174467089	5.133629901485881	5.619960191421741	0.9565941286806832
-0.9674087035119949	0.1562155815888862	1.9005015789641695	5.137803172208473	5.624323514551727	0.9563383366790924
-0.9678364265801414	0.15187327324957578	1.916549540425914	5.141975527854928	5.6286868376817125	0.9560966045491834
-0.9682460283231223	0.14752921809927944	1.931998070413271	5.146146689066733	5.633050160811698	0.9558236178479369
-0.9686375068010612	0.1431834922291883	1.946838653928043	5.150316662454814	5.6374134839416845	0.9555707556866041
-0.9690108603666465	0.1388361716921523	1.9610631949162163	5.1544856170279845	5.64177680707167	0.9553414213719729
-0.9693660869584251	0.13448733244412725	1.974664018575459	5.158653589096625	5.646140130201656	0.9550874257591672
-0.969703184676675	0.1301370503998202	1.9876338734457868	5.162820327139932	5.650503453331642	0.9548247297172499
-0.9700221530353915	0.12578540152579482	1.9999659332826882	5.166986006753141	5.654866776461628	0.9545829409600328
-0.9703229911040303	0.12143246169240324	2.01165379871232	5.171150634791493	5.659230099591613	0.9543490391469017
-0.9706056982409099	0.1170783067328931	2.022691498668247	5.17531427322632	5.6635934227216	0.954117580940396
-0.9708702738527442	0.11272301242799343	2.033073491609484	5.17947688141078	5.667956745851585	0.9538721371451062
-0.9711167178410265	0.10836665453437305	2.0427946665196006	5.183638377944428	5.672320068981571	0.9536274210069889
-0.9713450307793996	0.10400930878967468	2.051850343686913	5.1877988505777175	5.676683392111557	0.9533935530448321
-0.9715552131763554	0.09965105086973935	2.06023627526565	5.191958306228388	5.681046715241543	0.9531612718937711
-0.9717472658268633	0.09529195640917737	2.067948645618275	5.1961167518262386	5.685410038371528	0.9529305803232804
-0.9719211898118962	0.09093210100055432	2.074984071439213	5.200274194313178	5.689773361501514	0.9527014810489939
-0.9720769864979546	0.08657156019358064	2.0813396016602725	5.2044306406427046	5.6941366846315	0.9524739766928082
-0.9722146575365938	0.08221040949430536	2.087012717138284	5.208586097779605	5.698500007761486	0.9522480700136127
-0.9723342048639527	0.07784872436431362	2.0920013301253673	5.2127405727014535	5.702863330891471	0.952023763640225
-0.9724356307002762	0.07348658021992827	2.096303783522673	5.216894072395981	5.707226654021458	0.951801060134798
-0.9725189375494468	0.069124052431415	2.099918849918144	5.221046603863116	5.711589977151443	0.9515799621344952
-0.9725841281985117	0.06476121632219156	2.1028457304093444	5.225198174113605	5.715953300281429	0.9513604722288479
-0.9726312057172107	0.06039814716804076	2.1050840532121624	5.229348790169977	5.720316623411415	0.9511425929480507
-0.9726601734575043	0.05603492019632694	2.1066338720566273	5.233498459065055	5.724679946541401	0.9509281026707053
-0.9726710350531064	0.0516716105852163	2.1074956643708256	5.23764720334065	5.729043269671386	0.9507276783730298
-0.9726637943513907	0.04730829346301352	2.1076703292543484	5.241795123203781	5.733406592801373	0.9505147208039676
-0.9726384550741026	0.04294504391047854	2.107159185242541	5.245942009074002	5.737769915931358	0.9502909189524528
-0.9725950221686309	0.03858193695334455	2.1059639678630986	5.250087975897542	5.742133239061344	0.9500811010917095
-0.9725335003915747	0.034219047565838046	2.104086826986496	5.2542330307615135	5.7464965621913295	0.9498729086689572
-0.9724538947789451	0.029856450669136836	2.101530323972069	5.258377180763427	5.750859885321316	0.9496911454600248
-0.9723562106456978	0.025494221130611727	2.0982974286113585	5.262520649444171	5.7552232084513015	0.9494882667019411
-0.9722404526412338	0.021132433788125682	2.0943915158706945	5.266663028994928	5.759586531581287	0.9492619266689644
-0.9721066275029129	0.016771163380432164	2.089816362434915	5.27080452248627	5.7639498547112735	0.9490700570969004
-0.9719547413908987	0.012410484609226113	2.0845761430543828	5.274945227659144	5.768313177841259	0.9488919672452215
-0.9717848003474115	0.008050472134655984	2.0786754266973273	5.279085167023347	5.772676500971245	0.9486851625113009
-0.9715968106245292	0.0036912005669786363	2.072119172509843	5.283224067484464	5.777039824101231	0.9484789602463937
-0.9713907799722347	-0.0006672555939783997	2.064912725585859	5.287362207394444	5.781403147231217	0.9483101165727106
-0.9711667152340824	-0.005024821856215389	2.057061812549514	5.291499634416546	5.785766470361202	0.9481074344999249
-0.9709246233527652	-0.009381423772579778	2.048572536952459	5.295636005591773	5.790129793491188	0.9479175259492807
-0.9706645130712871	-0.013736987040188053	2.039451374488657	5.299771775349133	5.794493116621174	0.9477427740550338
-0.97038639145886	-0.018091437304615265	2.029705168029476	5.303906621526396	5.79885643975116	0.9475409048921278
-0.9700902672932205	-0.022444700358370873	2.0193411224817153	5.30804062964298	5.803219762881145	0.9473737083833391
-0.9697761492844238	-0.026796702037278963	2.0083667994715473	5.312174016755455	5.807583086011132	0.9471814528495907
-0.9694440455025279	-0.031147368171874856	1.9967901118572358	5.316306347126004	5.811946409141117	0.9470110943598474
-0.9690939662175223	-0.03549662480156218	1.9846193180737541	5.320438247580202	5.816309732271103	0.9468283457279529
-0.9687259192765854	-0.039844397816099164	1.9718630163123052	5.324568983168087	5.820673055401089	0.9466549482466076
-0.9683399160259868	-0.04419061343744113	1.9585301385379932	5.328699370443802	5.825036378531075	0.9464815994217439
-0.9679359645653527	-0.0485351976470198	1.9446299443489008	5.332828593277812	5.82939970166106	0.9463052858748431
-0.9675140768431549	-0.05287807681717038	1.9301720146799015	5.336957441927574	5.833763024791047	0.9461412294542079
-0.9670742616771433	-0.057219177064390614	1.915166245354591	5.341085233099234	5.838126347921032	0.945962122839348
-0.9666165311536673	-0.06155842486839397	1.899622840488907	5.345212518748924	5.842489671051018	0.9458072511228459
-0.9661408952644421	-0.06589574653476254	1.883552305749856	5.3493389584098985	5.8468529941810035	0.9456254743479572
-0.9656473657793028	-0.07023106859707434	1.8669654414730927	5.353464657757977	5.85121631731099	0.9454796792447683
-0.9651359543097731	-0.07456431761432486	1.8498733356429304	5.357589825116659	5.8555796404409755	0.945309536379432
-0.9646066718648776	-0.07889542011024836	1.8322873567386575	5.361714039688137	5.859942963570961	0.9451443473545219
-0.9640595315759101	-0.08322430290386357	1.8142191464508226	5.365837765500634	5.8643062867009474	0.9450017491470428
-0.9634945448639054	-0.08755089264081889	1.7956806122714843	5.369960735667998	5.868669609830933	0.9448244605183082
-0.9629117246040925	-0.09187511618747107	1.7766839199622937	5.374082914345346	5.8730329329609186	0.9446796113783389
-0.9623110841243995	-0.0961969005123563	1.757241485904428	5.378204620465505	5.877396256090905	0.944538228088297
-0.9616926356722123	-0.10051617247052891	1.7373659693343853	5.382325565340893	5.8817595792208905	0.9443662347109057
-0.9610563930400589	-0.10483285916864588	1.7170702644697606	5.386445770535688	5.886122902350876	0.9442171492210015
-0.9604023702237179	-0.10914688778380072	1.6963674925291674	5.390565414394743	5.890486225480862	0.9440891620524305
-0.9597305807460099	-0.11345818545785546	1.6752709936504613	5.394684502690793	5.894849548610848	0.9439345161844194
-0.9590410384018104	-0.11776667940495872	1.653794318711507	5.398802797010062	5.899212871740834	0.943772558152292
-0.9583337583090512	-0.12207229708504314	1.6319512210578093	5.402920471955656	5.903576194870819	0.9436394317282543
-0.9576087551283916	-0.12637496592248615	1.6097556481413335	5.407037604527716	5.907939518000806	0.9435137961788659
-0.9568660434844368	-0.1306746133674057	1.5872217330748515	5.411154183096312	5.912302841130791	0.943366562451051
-0.956105638347017	-0.13497116695879208	1.5643637861062292	5.415270030811711	5.916666164260777	0.9432150200421954
-0.9553275557399414	-0.13926455445507469	1.5411962860171293	5.419385286923313	5.921029487390763	0.9430802282883776
-0.9545318113821372	-0.14355470359626915	1.517733871450583	5.423499958358757	5.925392810520749	0.9429515338655108
-0.9537184212561927	-0.14784154220294488	1.4939913321719145	5.427614091399654	5.929756133650734	0.9428314661475158
-0.9528874014393964	-0.1521249981442102	1.4699836002676427	5.4317277150465975	5.934119456780721	0.9426957982890973
-0.9520387681778518	-0.1564049993502929	1.4457257412867877	5.435840664162085	5.938482779910706	0.9425547006256899
-0.9511725387166421	-0.1606814739798449	1.421232945329312	5.439953056499631	5.942846103040692	0.9424278939609545
-0.9502887300882307	-0.16495435018271049	1.3965205180862024	5.444064899018212	5.947209426170677	0.9423026828488024
-0.9493873595866558	-0.16922355619267998	1.3716038718359247	5.448176198682675	5.951572749300664	0.9421790686141763
-0.9484684447671157	-0.17348902032816382	1.3464985164017707	5.452286962463558	5.955936072430649	0.9420570525688897
-0.947532003445557	-0.1777506709928648	1.321220050074906	5.456397197337155	5.960299395560635	0.9419369413826355
-0.9465780536982605	-0.18200843667644845	1.295784150507693	5.460506912950204	5.964662718690621	0.9418251605815431
-0.9456066138500951	-0.18626224595262264	1.2702065655820558	5.464616172352291	5.969026041820607	0.941706619069658
-0.944617702247223	-0.19051202742681328	1.2445031042575048	5.468724853495498	5.9733893649505925	0.9415829656614885
-0.9436113380434976	-0.19475770991919655	1.2186896274036079	5.472833033818034	5.977752688080579	0.9414689886139049
-0.9425875403518291	-0.19899922227013972	1.1927820386215835	5.476940720323865	5.9821160112105645	0.941356617411994
-0.9415463285434106	-0.20323649340929045	1.1667962750597378	5.481047920022672	5.98647933434055	0.9412458532290492
-0.9404877222473105	-0.20746945235623593	1.140748298227417	5.485154639928661	5.9908426574705365	0.9411366972621807
-0.9394117413500679	-0.21169802822116238	1.1146540848122544	5.489260887061957	5.995205980600522	0.9410291507009669
-0.9383184059952845	-0.21592215020551012	1.0885296175053827	5.493366668447149	5.999569303730508	0.9409232146671002
-0.9372077365832212	-0.22014174760262942	1.06239087583931	5.497471991114152	6.003932626860493	0.9408188902980488
-0.9360797537703939	-0.22435674979843379	1.0362538270431205	5.50157686209748	6.00829594999048	0.9407161786861933
-0.9349344784691705	-0.22856708627205166	1.010134416919745	5.505681288436579	6.012659273120465	0.9406150809965835
-0.9337719318473696	-0.23277268659647726	0.9840485607499062	5.509785277176131	6.017022596250451	0.9405155982329517
-0.9325921353278563	-0.23697348043921862	0.9580121342273955	5.513888835364344	6.021385919380437	0.940417731453583
-0.9313951105881471	-0.24116939756294656	0.9320409644303538	5.517991970055132	6.025749242510423	0.9403214817534022
-0.9301808795600053	-0.24536036782613943	0.9061508208330702	5.522094688306257	6.030112565640408	0.9402268501389914
-0.9289494644290459	-0.24954632118372874	0.8803574063629861	5.526196997180422	6.034475888770395	0.9401380797497775
-0.9277008876343352	-0.25372718768774194	0.8546763485073893	5.530298940763763	6.03883921190038	0.9400505397058792
-0.926435171713414	-0.25790289744108874	0.829123190474391	5.53440048570693	6.043202535030366	0.9399573047580134
-0.9251523396256359	-0.26207338069500985	0.8037133824125913	5.538501615661863	6.047565858160352	0.9398660670826646
-0.9238524146801366	-0.2662385678303902	0.778462272694019	5.542602364406112	6.051929181290338	0.9397795117255698
-0.9225354203264379	-0.2703983892939863	0.7533850992646894	5.54670273902306	6.056292504420323	0.9396945801872839
-0.92120138026554	-0.2745527756328562	0.7284969810672469	5.550802746599818	6.060655827550309	0.9396112733666062
-0.9198503184495295	-0.27870165749499537	0.703812909539965	5.554902394227613	6.065019150680295	0.939529592114195
-0.9184822590811867	-0.28284496562997147	0.6793477401965227	5.559001689000975	6.069382473810281	0.9394495373457449
-0.9170972266135984	-0.2869826308895587	0.6551161842907679	5.563100638019122	6.073745796940266	0.9393730447661726
-0.9156952457497631	-0.29111458422836944	0.6311328005707354	5.567199265268802	6.078109120070253	0.9393088835451803
-0.9142763413725377	-0.29524075668052896	0.6074119871260479	5.57129765437467	6.082472443200238	0.9392324274959833
-0.9128405382989311	-0.29936107927354166	0.5839679733329171	5.575395614419453	6.086835766330224	0.9391468834740586
-0.9113878624111278	-0.3034754834225849	0.5608148119007662	5.579493257012904	6.09119908946021	0.9390749444472972
-0.9099183394085039	-0.3075839004999309	0.5379663710245506	5.583590589271248	6.095562412590196	0.9390046366636243
-0.9084319952384141	-0.31168626198384597	0.5154363266466868	5.58768761831354	6.0999257357201815	0.9389359608365021
-0.9069288560958106	-0.315782499459218	0.49323815483259936	5.591784351262234	6.104289058850167	0.9388839367758329
-0.9054089484228568	-0.31987254461818204	0.47138512426368073	5.595880926308952	6.1086523819801535	0.9388223129949534
-0.9038722983733009	-0.32395632905934313	0.449890288851483	5.59997712148871	6.113015705110139	0.938744066763684
-0.9023189332839464	-0.3280337848390965	0.4287664804769091	5.604073013708246	6.117379028240125	0.9386786739768573
-0.9007488804517516	-0.3321048440183257	0.4080263018580057	5.608168638228285	6.121742351370111	0.938618139686282
-0.8991621673044984	-0.33616943872444377	0.3876821195500544	5.612264002186481	6.126105674500097	0.9385715236916887
-0.8975588215152748	-0.3402275011952355	0.367746057081434	5.616359219905225	6.130468997630082	0.9385233737347068
-0.8959388705678518	-0.34427896360584886	0.3482299882287752	5.620454163675779	6.134832320760069	0.9384559434410921
-0.8943023427381425	-0.3483237584584039	0.3291455304347379	5.6245487929542035	6.139195643890054	0.9383933071243704
-0.8926492667382685	-0.35236181844747166	0.3105040383718218	5.628643190119778	6.14355896702004	0.9383409300785165
-0.8909796712193522	-0.35639307625861244	0.29231659765539936	5.632737362322252	6.147922290150026	0.9383119230205474
-0.8892935850759394	-0.36041746469086655	0.2745940187091877	5.636831506353492	6.152285613280012	0.9382647171403344
-0.8875910366837582	-0.36443491633450215	0.25734683078620435	5.640925266606947	6.156648936409997	0.9381959316613251
-0.8858720561200316	-0.36844536450873405	0.24058527614829528	5.645018810371645	6.161012259539983	0.9381486105067167
-0.8841366730595829	-0.37244874237875536	0.22431930440711817	5.649112157670124	6.165375582669969	0.9381208314171458
-0.8823849173674858	-0.37644498320381525	0.20855856702947573	5.653205459016533	6.169738905799955	0.9380869871447545
-0.8806168185785329	-0.3804340201062734	0.19331241200972135	5.657298510968018	6.17410222892994	0.938029983726756
-0.8788324073104151	-0.3844157866944706	0.1785898787119905	5.661391314865764	6.178465552059927	0.937982314696104
-0.8770317144433375	-0.38839021670833734	0.16439969288480707	5.665483950826481	6.182828875189912	0.9379614969544502
-0.8752147708069536	-0.39235724387724774	0.15075026185061577	5.669576573055158	6.187192198319898	0.9379350654439137
-0.8733816068887983	-0.3963168017800751	0.1376496698726215	5.6736689783574334	6.191555521449884	0.9378841247604717
-0.8715322542508099	-0.40026882449724605	0.12510567370132833	5.677761156044786	6.19591884457987	0.9378420702950114
-0.8696667447633079	-0.4042132462658591	0.11312569830298036	5.681853194352617	6.200282167709855	0.9378330304143061
-0.8677851102146206	-0.4081500012953035	0.10171683277207276	5.685945293152129	6.204645490839841	0.9378089773507529
-0.8658873818745829	-0.41207902355078735	0.09088582643000473	5.690037121557383	6.209008813969827	0.9377592948382562
-0.8639735925814055	-0.4160002477573316	0.08063908511180475	5.694128786795183	6.213372137099813	0.9377309571046618
-0.8620437750162647	-0.41991360857662025	0.07098266764284654	5.6982203679070595	6.2177354602297985	0.9377314812105075
-0.8600979618161377	-0.42381904065602977	0.06192228250729381	5.7023120377185466	6.222098783359785	0.9377056873234265
-0.8581361852102067	-0.4277164784406635	0.05346328470997759	5.706403393736295	6.2264621064897705	0.9376594865919249
-0.856158479262485	-0.43160585730122925	0.0456106728332566	5.71049466037034	6.230825429619756	0.9376543234743594
-0.8541648774250511	-0.4354871123109457	0.03836908629038058	5.714585971331389	6.2351887527497425	0.9376506212150747
-0.852155412896007	-0.439360178414588	0.031742802776710495	5.718677205657127	6.239552075879728	0.9376198826571321
-0.8501301196075628	-0.44322499093687834	0.025735735920098427	5.7227682483736535	6.243915399009714	0.9375909616043132
-0.8480890321983716	-0.44708148557899974	0.020351433131588777	5.726859230315595	6.2482787221397	0.9376060888759474
-0.8460321850631791	-0.45092959792132026	0.01559307365754963	5.73095040504247	6.252642045269686	0.9375956421894958
-0.8439596118853756	-0.4547692631618482	0.011463466834194351	5.735041295819873	6.257005368399671	0.9375576708084854
-0.8418713484428967	-0.4586004176264288	0.007965050545384891	5.739132139183938	6.261368691529657	0.9375624764344527
-0.8397674298648327	-0.4624229972990512	0.005099889884479933	5.74322307189834	6.265732014659643	0.9375714230182428
-0.8376478910194336	-0.46623693801955457	0.0028696760209181446	5.747313993336077	6.270095337789629	0.9375526297369962
-0.8355127674215914	-0.4700421759830211	0.0012757252720941579	5.7514047620481605	6.274458660919614	0.9375339004190959
-0.833362095383731	-0.4738386478349165	0.0003189783810014015	5.755495520041766	6.278821984049601	0.9375617263937068
-0.8311959109365815	-0.4776262900669122	0.0	5.759586531581287	6.283185307179586	0.9687953903077877

